A posteriori error estimates and adaptivity for locally conservative methods. Inexpensive implementation and evaluation, polytopal meshes, iterative linearization and algebraic solvers, and applications to complex porous media flows

A posteriori estimates give bounds on the error between the unknown solution of a partial differential equation and its numerical approximation. We present here the methodology based on H1-conforming potential and H(div)-conforming equilibrated flux reconstructions, where the error bounds are guaranteed and fully computable. We consider any lowest-order locally conservative method of the finite volume type and treat general polytopal meshes. We start by a pure diffusion problem and first address the discretization error. We then progressively pass to more complicated model problems, up to complex multiphase multicomponent flow in porous media, and also take into account the errors arising in iterative linearization of nonlinear problems and in algebraic resolution of systems of linear algebraic equations. We focus on the ease of implementation and evaluation of the estimates. In particular, the evaluation of our estimates is explicit and inexpensive, since it merely consists in some local matrix-vector multiplications. Here, on each mesh element, the matrices are either directly inherited from the given numerical method, or easily constructed from the element geometry, while the vectors are the algebraic unknowns of the flux and potential approximations on the given element. Our mtehodology leads to an easy-to-implement and fast-to-run adaptive algorithm with guaranteed overall precision, adaptive stopping criteria for nonlinear and linear solvers, and adaptive space and time mesh refinements and derefinements. Progressively along the theoretical exposition, numerical experiments on academic benchmarks as well as on real-life problems in two and three space dimensions illustrate the performance of the derived methodology. The presentation is largely self-standing, developing all the details and recalling all necessary basic notions.

==> Figs/BO_WPROD_COIL.txt <==
time			rate
4.3200000000000000E+04 8.4471272852048438E+04
8.7556002218568887E+04 1.8970541566773728E+05
1.4774334340058145E+05 3.2697125240789779E+05
1.9196795496475589E+05 4.2805849609719723E+05
2.4945994999818265E+05 5.6012068280696392E+05
3.2419954354163748E+05 7.3157981866957538E+05
4.2136101514812873E+05 9.5361700301610027E+05
5.4767092823656742E+05 1.2411904783394875E+06
7.1187381525153760E+05 1.6128729610549456E+06
9.2533756837099884E+05 2.0932858825134693E+06
1.2028404474262986E+06 2.7117987944918540E+06
1.5635941901981882E+06 3.5062830034486689E+06
1.9955941901981882E+06 4.4465961527839601E+06
2.4275941901981882E+06 5.3815852012679027E+06
2.8595941901981882E+06 6.3132270095576253E+06
3.2915941901981882E+06 7.2431761077118246E+06
3.7235941901981882E+06 8.1719424153850749E+06
4.1555941901981882E+06 9.0999377300709691E+06
4.5875941901981886E+06 1.0027546456893055E+07
5.0195941901981886E+06 1.0954923899782449E+07
5.4515941901981886E+06 1.1882103878447745E+07
5.8835941901981886E+06 1.2809133983391253E+07
6.3155941901981886E+06 1.3735998146534842E+07
6.7475941901981886E+06 1.4662677405878657E+07
7.1795941901981886E+06 1.5589209551988203E+07
7.6115941901981886E+06 1.6515641167517915E+07
8.0435941901981886E+06 1.7441992486302167E+07
8.4755941901981886E+06 1.8368272012843426E+07
8.9075941901981886E+06 1.9294499615930773E+07
9.3395941901981886E+06 2.0220691308313321E+07
9.7715941901981886E+06 2.1146869007346634E+07
1.0203594190198189E+07 2.2073030891553510E+07
1.0635594190198189E+07 2.2999158761473253E+07
1.1067594190198189E+07 2.3925257498833030E+07
1.1499594190198189E+07 2.4851364776003525E+07
1.1931594190198189E+07 2.5777443103780255E+07
1.2363594190198189E+07 2.6703469090748008E+07
1.2795594190198189E+07 2.7629450367521502E+07
1.3227594190198189E+07 2.8555372491014838E+07
1.3659594190198189E+07 2.9481258440699343E+07
1.4091594190198189E+07 3.0407161273699228E+07
1.4523594190198189E+07 3.1333058130002815E+07
1.4955594190198189E+07 3.2258036060828310E+07
1.5387594190198189E+07 3.3183162967077848E+07
1.5819594190198189E+07 3.4108586287965678E+07
1.6251594190198189E+07 3.5034189030086733E+07
1.6683594190198189E+07 3.5959812251424827E+07
1.7115594190198191E+07 3.6885418313193373E+07
1.7547594190198191E+07 3.7810993896945998E+07
1.7979594190198191E+07 3.8736518181109495E+07
1.8411594190198191E+07 3.9661998224030927E+07
1.8843594190198191E+07 4.0587445869910508E+07
1.9275594190198191E+07 4.1512849318027765E+07
1.9707594190198191E+07 4.2438211007808290E+07
2.0139594190198191E+07 4.3363522426549770E+07
2.0571594190198191E+07 4.4288803266950466E+07
2.1003594190198191E+07 4.5214053115714788E+07
2.1435594190198191E+07 4.6139357544835299E+07
2.1867594190198191E+07 4.7064686399374530E+07
2.2299594190198191E+07 4.7990135861788779E+07
2.2731594190198191E+07 4.8915644031543985E+07
2.3163594190198191E+07 4.9841163960509397E+07
2.3595594190198191E+07 5.0766652929217719E+07
2.4027594190198191E+07 5.1692111626450717E+07
2.4459594190198191E+07 5.2617512304153189E+07
2.4891594190198191E+07 5.3542846994279101E+07
2.5323594190198191E+07 5.4468119875254884E+07
2.5755594190198191E+07 5.5393335964317068E+07
2.5920000000000000E+07 5.5754419062037304E+07
2.6352000000000000E+07 5.6688197395069681E+07
2.6784000000000000E+07 5.7616791195381887E+07
2.7216000000000000E+07 5.8543347177854016E+07
2.7648000000000000E+07 5.9469133665555686E+07
2.8080000000000000E+07 6.0394550328433365E+07
2.8512000000000000E+07 6.1319743901447132E+07
2.8944000000000000E+07 6.2244801822172895E+07
2.9376000000000000E+07 6.3169871235106848E+07
2.9808000000000000E+07 6.4094921166929454E+07
3.0240000000000000E+07 6.5019922314733773E+07
3.0672000000000000E+07 6.5944857804031484E+07
3.1104000000000000E+07 6.6869720128848232E+07
3.1536000000000000E+07 6.7794518706500754E+07
3.1968000000000000E+07 6.8719291263053626E+07
3.2400000000000000E+07 6.9644032581904337E+07
3.2832000000000000E+07 7.0568720338427573E+07
3.3264000000000000E+07 7.1493350603551522E+07
3.3696000000000000E+07 7.2417921559178412E+07
3.4128000000000000E+07 7.3342426620568797E+07
3.4560000000000000E+07 7.4266918724277705E+07
3.4992000000000000E+07 7.5191365303020969E+07
3.5424000000000000E+07 7.6115748120875880E+07
3.5856000000000000E+07 7.7040063990093276E+07
3.6288000000000000E+07 7.7964304816228375E+07
3.6720000000000000E+07 7.8888482135161147E+07
3.7152000000000000E+07 7.9812605472837180E+07
3.7584000000000000E+07 8.0736681079701632E+07
3.8016000000000000E+07 8.1660744278438851E+07
3.8448000000000000E+07 8.2584763233405992E+07
3.8880000000000000E+07 8.3508710134097680E+07
3.9312000000000000E+07 8.4432586246227965E+07
3.9744000000000000E+07 8.5356459742002234E+07
4.0176000000000000E+07 8.6280307879904389E+07
4.0608000000000000E+07 8.7204106664386496E+07
4.1040000000000000E+07 8.8127851261853784E+07
4.1472000000000000E+07 8.9051701081380144E+07
4.1904000000000000E+07 8.9975579508887097E+07
4.2336000000000000E+07 9.0899453351683244E+07
4.2768000000000000E+07 9.1823288260953113E+07
4.3200000000000000E+07 9.2747038368645221E+07
4.3632000000000000E+07 9.3670704917427078E+07
4.4064000000000000E+07 9.4594291208663151E+07
4.4496000000000000E+07 9.5517811133286193E+07
4.4928000000000000E+07 9.6441292290907681E+07
4.5360000000000000E+07 9.7364730335757643E+07
4.5792000000000000E+07 9.8288136024011821E+07
4.6224000000000000E+07 9.9211495624435812E+07
4.6656000000000000E+07 1.0013479821921217E+08
4.7088000000000000E+07 1.0105803652151434E+08
4.7520000000000000E+07 1.0198120545374763E+08
4.7952000000000000E+07 1.0290431399609298E+08
4.8384000000000000E+07 1.0382737132979426E+08
4.8816000000000000E+07 1.0475034247155720E+08
4.9248000000000000E+07 1.0567323651720728E+08
4.9680000000000000E+07 1.0659606888743576E+08
5.0112000000000000E+07 1.0751884328667806E+08
5.0544000000000000E+07 1.0844156753754893E+08
5.0976000000000000E+07 1.0936437742045234E+08
5.1408000000000000E+07 1.1028713936767848E+08
5.1840000000000000E+07 1.1120987348235656E+08
5.2272000000000000E+07 1.1213257148251289E+08
5.2704000000000000E+07 1.1305523285112379E+08
5.3136000000000000E+07 1.1397785730182463E+08
5.3568000000000000E+07 1.1490044026611206E+08
5.4000000000000000E+07 1.1582297788975903E+08
5.4432000000000000E+07 1.1674553283702590E+08
5.4864000000000000E+07 1.1766807423270403E+08
5.5296000000000000E+07 1.1859057525917789E+08
5.5728000000000000E+07 1.1951301298180656E+08
5.6160000000000000E+07 1.2043538986128069E+08
5.6592000000000000E+07 1.2135769805128059E+08
5.7024000000000000E+07 1.2227994512526466E+08
5.7456000000000000E+07 1.2320214515517582E+08
5.7888000000000000E+07 1.2412430582931037E+08
5.8320000000000000E+07 1.2504641295898138E+08
5.8752000000000000E+07 1.2596846175064915E+08
5.9184000000000000E+07 1.2689046106058879E+08
5.9616000000000000E+07 1.2781241277120771E+08
6.0048000000000000E+07 1.2873432409004913E+08
6.0480000000000000E+07 1.2965620241799147E+08
6.0912000000000000E+07 1.3057804669631927E+08
6.1344000000000000E+07 1.3149985153528012E+08
6.1776000000000000E+07 1.3242161910497579E+08
6.2208000000000000E+07 1.3334335008442853E+08
6.2640000000000000E+07 1.3426504425530559E+08
6.3072000000000000E+07 1.3518670067256567E+08
6.3504000000000000E+07 1.3610832155360192E+08
6.3936000000000000E+07 1.3702990536810660E+08
6.4368000000000000E+07 1.3795145153718480E+08
6.4800000000000000E+07 1.3887295501773879E+08
6.5232000000000000E+07 1.3979441327086136E+08
6.5664000000000000E+07 1.4071583831405166E+08
6.6096000000000000E+07 1.4163722646014896E+08
6.6528000000000000E+07 1.4255857505046010E+08
6.6960000000000000E+07 1.4347988802872053E+08
6.7392000000000000E+07 1.4440116595299760E+08
6.7824000000000000E+07 1.4532239425322747E+08
6.8256000000000000E+07 1.4624357829261029E+08
6.8688000000000000E+07 1.4716471812360662E+08
6.9120000000000000E+07 1.4808581291167787E+08
6.9552000000000000E+07 1.4900686585181290E+08
6.9984000000000000E+07 1.4992893489184925E+08
7.0416000000000000E+07 1.5085070471786383E+08
7.0848000000000000E+07 1.5177206086015075E+08
7.1280000000000000E+07 1.5269315844305274E+08
7.1712000000000000E+07 1.5361410791943279E+08
7.2144000000000000E+07 1.5453497200319827E+08
7.2576000000000000E+07 1.5545577815702266E+08
7.3008000000000000E+07 1.5637654017690444E+08
7.3440000000000000E+07 1.5729726182056177E+08
7.3872000000000000E+07 1.5821794800525150E+08
7.4304000000000000E+07 1.5913860088810208E+08
7.4736000000000000E+07 1.6005921837591976E+08
7.5168000000000000E+07 1.6097980240661052E+08
7.5600000000000000E+07 1.6190035123275921E+08
7.6032000000000000E+07 1.6282085869375691E+08
7.6464000000000000E+07 1.6374132034966633E+08
7.6896000000000000E+07 1.6466173866837367E+08
7.7328000000000000E+07 1.6558212012914976E+08
7.7760000000000000E+07 1.6650246713888365E+08
7.8192000000000000E+07 1.6742277990407962E+08
7.8624000000000000E+07 1.6834305823391557E+08
7.9056000000000000E+07 1.6926330323876214E+08
7.9488000000000000E+07 1.7018351136509088E+08
7.9920000000000000E+07 1.7110367989655268E+08
8.0352000000000000E+07 1.7202380505135953E+08
8.0784000000000000E+07 1.7294389160586321E+08
8.1216000000000000E+07 1.7386394006887427E+08
8.1648000000000000E+07 1.7478395337990913E+08
8.2080000000000000E+07 1.7570393141541252E+08
8.2512000000000000E+07 1.7662387407190183E+08
8.2944000000000000E+07 1.7754378149996379E+08
8.3376000000000000E+07 1.7846365384642902E+08
8.3808000000000000E+07 1.7938348925606716E+08
8.4240000000000000E+07 1.8030328928899083E+08
8.4672000000000000E+07 1.8122305481067821E+08
8.5104000000000000E+07 1.8214278473912510E+08
8.5536000000000000E+07 1.8306247808401635E+08
8.5968000000000000E+07 1.8398213623181435E+08
8.6400000000000000E+07 1.8490175902146941E+08
8.6832000000000000E+07 1.8582134589557794E+08
8.7264000000000000E+07 1.8674089634523633E+08
8.7696000000000000E+07 1.8766041022362855E+08
8.8128000000000000E+07 1.8857988853417441E+08
8.8560000000000000E+07 1.8949932912563321E+08
8.8992000000000000E+07 1.9041873055249321E+08
8.9424000000000000E+07 1.9133808896245432E+08
8.9856000000000000E+07 1.9225740293842626E+08
9.0288000000000000E+07 1.9317667832300740E+08
9.0720000000000000E+07 1.9409591584482726E+08
9.1152000000000000E+07 1.9501511814530376E+08
9.1584000000000000E+07 1.9593428575115263E+08
9.2016000000000000E+07 1.9685341649900445E+08
9.2448000000000000E+07 1.9777253746247679E+08
9.2880000000000000E+07 1.9869161445038864E+08
9.3312000000000000E+07 1.9961064093327788E+08
9.3744000000000000E+07 2.0052962685414901E+08
9.4176000000000000E+07 2.0144857669604680E+08
9.4608000000000000E+07 2.0236748900214210E+08
9.5040000000000000E+07 2.0328636302119231E+08
9.5472000000000000E+07 2.0420520048586717E+08
9.5904000000000000E+07 2.0512400091769132E+08
9.6336000000000000E+07 2.0604276332132101E+08
9.6768000000000000E+07 2.0696148663290682E+08
9.7200000000000000E+07 2.0788017361082450E+08
9.7632000000000000E+07 2.0879882454569542E+08
9.8064000000000000E+07 2.0971743944755089E+08
9.8496000000000000E+07 2.1063601563348114E+08
9.8928000000000000E+07 2.1155455547568458E+08
9.9360000000000000E+07 2.1247305760690922E+08
9.9792000000000000E+07 2.1339152325763163E+08
1.0022400000000000E+08 2.1430995196429211E+08
1.0065600000000000E+08 2.1522834291757542E+08
1.0108800000000000E+08 2.1614669675199974E+08
1.0152000000000000E+08 2.1706501321993786E+08
1.0195200000000000E+08 2.1798328253715214E+08
1.0238400000000000E+08 2.1890150945411715E+08
1.0281600000000000E+08 2.1981969524718988E+08
1.0324800000000000E+08 2.2073784282294577E+08
1.0368000000000000E+08 2.2165595089087516E+08
1.0411200000000000E+08 2.2257402380297142E+08
1.0454400000000000E+08 2.2349206372588691E+08
1.0497600000000000E+08 2.2441006581829754E+08
1.0540800000000000E+08 2.2532803085275596E+08
1.0584000000000000E+08 2.2624595678531751E+08
1.0627200000000000E+08 2.2716384278952235E+08
1.0670400000000000E+08 2.2808169128082374E+08
1.0713600000000000E+08 2.2899950228347233E+08
1.0756800000000000E+08 2.2991727517815614E+08
1.0800000000000000E+08 2.3083500702844897E+08
1.0843200000000000E+08 2.3175270084478006E+08
1.0886400000000000E+08 2.3267035639166260E+08
1.0929600000000000E+08 2.3358797513348961E+08
1.0972800000000000E+08 2.3450555530258247E+08
1.1016000000000000E+08 2.3542309798904726E+08
1.1059200000000000E+08 2.3634060508839557E+08
1.1102400000000000E+08 2.3725807387573013E+08
1.1145600000000000E+08 2.3817550518733150E+08
1.1188800000000000E+08 2.3909289737384719E+08
1.1232000000000000E+08 2.4001025152292049E+08
1.1275200000000000E+08 2.4092756730688938E+08
1.1318400000000000E+08 2.4184484345541483E+08
1.1361600000000000E+08 2.4276207915556267E+08
1.1404800000000000E+08 2.4367927371102139E+08
1.1448000000000000E+08 2.4459643033415508E+08
1.1491200000000000E+08 2.4551355103024548E+08
1.1534400000000000E+08 2.4643063246248886E+08
1.1577600000000000E+08 2.4734767582687551E+08
1.1620800000000000E+08 2.4826467980790931E+08
1.1664000000000000E+08 2.4918164390123099E+08
1.1707200000000000E+08 2.5009856886562639E+08
1.1750400000000000E+08 2.5101545484302655E+08
1.1793600000000000E+08 2.5193230209736970E+08
1.1836800000000000E+08 2.5284911038069737E+08
1.1880000000000000E+08 2.5376588072929278E+08
1.1923200000000000E+08 2.5468261400930163E+08
1.1966400000000000E+08 2.5559930698131311E+08
1.2009600000000000E+08 2.5651595839610004E+08
1.2052800000000000E+08 2.5743257188699493E+08
1.2096000000000000E+08 2.5834914442433029E+08
1.2139200000000000E+08 2.5926567941637054E+08
1.2182400000000000E+08 2.6018217799528632E+08
1.2225600000000000E+08 2.6109863603874391E+08
1.2268800000000000E+08 2.6201505537750375E+08
1.2312000000000000E+08 2.6293143386113238E+08
1.2355200000000000E+08 2.6384777275190273E+08
1.2398400000000000E+08 2.6476407288013092E+08
1.2441600000000000E+08 2.6568033442448083E+08
1.2484800000000000E+08 2.6659655690890935E+08
1.2528000000000000E+08 2.6751273880843887E+08
1.2571200000000000E+08 2.6842888137059274E+08
1.2614400000000000E+08 2.6934498537265235E+08
1.2657600000000000E+08 2.7026104970067030E+08
1.2700800000000000E+08 2.7117707258735675E+08
1.2744000000000000E+08 2.7209305770966601E+08
1.2787200000000000E+08 2.7300900455854547E+08
1.2830400000000000E+08 2.7392491118115211E+08
1.2873600000000000E+08 2.7484077951674336E+08
1.2916800000000000E+08 2.7575660773181373E+08
1.2960000000000000E+08 2.7667239401592213E+08
1.3003200000000000E+08 2.7758814112902915E+08
1.3046400000000000E+08 2.7850385290674496E+08
1.3089600000000000E+08 2.7941952360089898E+08
1.3132800000000000E+08 2.8033515163868475E+08
1.3176000000000000E+08 2.8125073948656452E+08
1.3219200000000000E+08 2.8216628670916462E+08
1.3262400000000000E+08 2.8308179517173421E+08
1.3305600000000000E+08 2.8399726288147265E+08
1.3348800000000000E+08 2.8491269131108075E+08
1.3392000000000000E+08 2.8582808314271784E+08
1.3435200000000000E+08 2.8674343322533321E+08
1.3478400000000000E+08 2.8765874352975178E+08
1.3521600000000000E+08 2.8857400761345416E+08
1.3564800000000000E+08 2.8948922409698945E+08
1.3608000000000000E+08 2.9040439883067834E+08
1.3651200000000000E+08 2.9131953269479370E+08
1.3694400000000000E+08 2.9223462615652800E+08
1.3737600000000000E+08 2.9314967769410610E+08
1.3780800000000000E+08 2.9406468698497695E+08
1.3824000000000000E+08 2.9497965283134186E+08
1.3867200000000000E+08 2.9589457682724011E+08
1.3910400000000000E+08 2.9680946097354901E+08
1.3953600000000000E+08 2.9772430396247107E+08
1.3996800000000000E+08 2.9863910177509737E+08
1.4040000000000000E+08 2.9955385961173904E+08
1.4083200000000000E+08 3.0046858767010957E+08
1.4126400000000000E+08 3.0138327154265046E+08
1.4169600000000000E+08 3.0229791066115975E+08
1.4212800000000000E+08 3.0321250761778277E+08
1.4256000000000000E+08 3.0412706458491749E+08
1.4299200000000000E+08 3.0504158008372390E+08
1.4342400000000000E+08 3.0556050888132989E+08
1.4385600000000000E+08 3.0606870488653278E+08
1.4428800000000000E+08 3.0607784480073959E+08
1.4472000000000000E+08 3.0608699226080005E+08
1.4515200000000000E+08 3.0609613535899332E+08
1.4558400000000000E+08 3.0610527804827860E+08
1.4601600000000000E+08 3.0611441096501275E+08
1.4644800000000000E+08 3.0612354845583200E+08
1.4688000000000000E+08 3.0613268945611034E+08
1.4731200000000000E+08 3.0614267752306023E+08
1.4774400000000000E+08 3.0614421699294112E+08
1.4817600000000000E+08 3.0614566239256935E+08
1.4860800000000000E+08 3.0614702072327365E+08
1.4904000000000000E+08 3.0614829692167984E+08
1.4947200000000000E+08 3.0614949774213244E+08
1.4990400000000000E+08 3.0615062795174595E+08
1.5033600000000000E+08 3.0615169236495686E+08
1.5076800000000000E+08 3.0615269701426403E+08
1.5120000000000000E+08 3.0615364030039579E+08
1.5163200000000000E+08 3.0615453409832255E+08
1.5206400000000000E+08 3.0615533988519567E+08
1.5249600000000000E+08 3.0615668581478783E+08
1.5292800000000000E+08 3.0615691986558987E+08
1.5336000000000000E+08 3.0615762857540825E+08
1.5379200000000000E+08 3.0615829937684088E+08
1.5422400000000000E+08 3.0615893403649897E+08
1.5465600000000000E+08 3.0615953480624716E+08
1.5508800000000000E+08 3.0616010378216644E+08
1.5552000000000000E+08 3.0616064299183495E+08
1.5595200000000000E+08 3.0616115488352108E+08
1.5638400000000000E+08 3.0616163977003270E+08
1.5681600000000000E+08 3.0616209937301201E+08
1.5724800000000000E+08 3.0616253877861819E+08
1.5768000000000000E+08 3.0616290819917576E+08
1.5811200000000000E+08 3.0616345147955904E+08
1.5854400000000000E+08 3.0616372065100929E+08
1.5897600000000000E+08 3.0616407669869700E+08
1.5940800000000000E+08 3.0616441610571101E+08
1.5984000000000000E+08 3.0616473927808734E+08
1.6027200000000000E+08 3.0616504714721697E+08
1.6070400000000000E+08 3.0616534058796564E+08
1.6113600000000000E+08 3.0616562042260425E+08
1.6156800000000000E+08 3.0616588742418810E+08
1.6200000000000000E+08 3.0616614231990885E+08
1.6243200000000000E+08 3.0616638579759220E+08
1.6286400000000000E+08 3.0616661847789628E+08
1.6329600000000000E+08 3.0616684110723062E+08
1.6372800000000000E+08 3.0616705932432248E+08
1.6416000000000000E+08 3.0616727790618996E+08
1.6459200000000000E+08 3.0616753091882359E+08
1.6502400000000000E+08 3.0616764031369325E+08
1.6545600000000000E+08 3.0616781989827065E+08
1.6588800000000000E+08 3.0616799227217364E+08
1.6632000000000000E+08 3.0616815784132577E+08
1.6675200000000000E+08 3.0616831698099131E+08
1.6718400000000000E+08 3.0616847004201068E+08
1.6761600000000000E+08 3.0616861735403088E+08
1.6804800000000000E+08 3.0616875922970572E+08
1.6848000000000000E+08 3.0616889597343460E+08
1.6891200000000000E+08 3.0616902782041334E+08
1.6934400000000000E+08 3.0616915510753269E+08
1.6977600000000000E+08 3.0616927266759002E+08
1.7020800000000000E+08 3.0616937317208492E+08
1.7064000000000000E+08 3.0616951266425653E+08
1.7107200000000000E+08 3.0616962462833781E+08
1.7150400000000000E+08 3.0616973346271557E+08
1.7193600000000000E+08 3.0616983940367866E+08
1.7236800000000000E+08 3.0616994266231492E+08


==> Figs/BO_WPROD_COIL_ref.txt <==
time			rate
4.3200000000000000E+04 1.0932586528522172E+05
8.4348030698568880E+04 1.9013558564907941E+05
1.4453537188058143E+05 3.2611631244065164E+05
1.8875998344475587E+05 4.2540584271592484E+05
2.4625197847818263E+05 5.5358018963167293E+05
3.2099157202163746E+05 7.1862572238381254E+05
4.1815304362812871E+05 9.3053000978194724E+05
5.4446295671656728E+05 1.2016869964697699E+06
7.0866584373153746E+05 1.5473420632258048E+06
9.2212959685099870E+05 1.9860749390501853E+06
1.1996324759062985E+06 2.5403504008749840E+06
1.5603862186781880E+06 3.2371920361138294E+06
1.9923862186781880E+06 4.0477844315228653E+06
2.4243862186781880E+06 4.8514356578820171E+06
2.8563862186781880E+06 5.6527779552317644E+06
3.2883862186781880E+06 6.4532179344196841E+06
3.7203862186781880E+06 7.2532030282399245E+06
4.1523862186781880E+06 8.0528806681657322E+06
4.5843862186781876E+06 8.8523001983492095E+06
5.0163862186781876E+06 9.6514792947006952E+06
5.4483862186781876E+06 1.0450424644939085E+07
5.8803862186781876E+06 1.1249138403046755E+07
6.3123862186781876E+06 1.2047622582762118E+07
6.7443862186781876E+06 1.2845876963847654E+07
7.1763862186781876E+06 1.3643902249652229E+07
7.6083862186781876E+06 1.4441699172788048E+07
8.0403862186781876E+06 1.5239267077619884E+07
8.4723862186781876E+06 1.6036607182455605E+07
8.9043862186781876E+06 1.6833718042281602E+07
9.3363862186781876E+06 1.7630599858672705E+07
9.7683862186781876E+06 1.8427252225200664E+07
1.0200386218678188E+07 1.9223675632852688E+07
1.0632386218678188E+07 2.0019869106732178E+07
1.1064386218678188E+07 2.0815832704028592E+07
1.1496386218678188E+07 2.1611565873055495E+07
1.1928386218678188E+07 2.2407068887664944E+07
1.2360386218678188E+07 2.3202340525373396E+07
1.2792386218678188E+07 2.3997380842092361E+07
1.3224386218678188E+07 2.4792189878853321E+07
1.3656386218678188E+07 2.5586766957179196E+07
1.4088386218678188E+07 2.6381111278491847E+07
1.4520386218678188E+07 2.7175222502343688E+07
1.4952386218678188E+07 2.7969100541377064E+07
1.5384386218678188E+07 2.8762744583520453E+07
1.5816386218678188E+07 2.9556154693255000E+07
1.6248386218678188E+07 3.0349330179543048E+07
1.6680386218678188E+07 3.1142270488399390E+07
1.7112386218678188E+07 3.1934975744420528E+07
1.7544386218678188E+07 3.2727444981478523E+07
1.7976386218678188E+07 3.3519678305472270E+07
1.8408386218678188E+07 3.4310868857053876E+07
1.8840386218678188E+07 3.5105447996010914E+07
1.9272386218678188E+07 3.5946180718989037E+07
1.9704386218678188E+07 3.6840713648818247E+07
2.0136386218678188E+07 3.7762685144008920E+07
2.0568386218678188E+07 3.8697447682189107E+07
2.1000386218678188E+07 3.9637980944419451E+07
2.1432386218678188E+07 4.0581121223683819E+07
2.1864386218678188E+07 4.1525463843865082E+07
2.2296386218678188E+07 4.2470390142195448E+07
2.2728386218678188E+07 4.3415669361738212E+07
2.3160386218678188E+07 4.4361166058104672E+07
2.3592386218678188E+07 4.5306806903491266E+07
2.4024386218678188E+07 4.6252675434352256E+07
2.4456386218678188E+07 4.7198756677009873E+07
2.4888386218678188E+07 4.8144995426004358E+07
2.5320386218678188E+07 4.9091404786515132E+07
2.5752386218678188E+07 5.0038010443622008E+07
2.5920000000000000E+07 5.0413293814565867E+07
2.6352000000000000E+07 5.1366506619436130E+07
2.6784000000000000E+07 5.2315743691953838E+07
2.7216000000000000E+07 5.3263708964036882E+07
2.7648000000000000E+07 5.4211302585779160E+07
2.8080000000000000E+07 5.5158809839424744E+07
2.8512000000000000E+07 5.6106365118487351E+07
2.8944000000000000E+07 5.7053994955412045E+07
2.9376000000000000E+07 5.8001724200857945E+07
2.9808000000000000E+07 5.8949544935811266E+07
3.0240000000000000E+07 5.9897439194469199E+07
3.0672000000000000E+07 6.0845410977950074E+07
3.1104000000000000E+07 6.1793464348762386E+07
3.1536000000000000E+07 6.2741602645925224E+07
3.1968000000000000E+07 6.3689832947750255E+07
3.2400000000000000E+07 6.4638160018300340E+07
3.2832000000000000E+07 6.5586587158136718E+07
3.3264000000000000E+07 6.6535113729511485E+07
3.3696000000000000E+07 6.7483731542675778E+07
3.4128000000000000E+07 6.8432428334530070E+07
3.4560000000000000E+07 6.9381187590858370E+07
3.4992000000000000E+07 7.0329997082965940E+07
3.5424000000000000E+07 7.1278850537878290E+07
3.5856000000000000E+07 7.2227744255070508E+07
3.6288000000000000E+07 7.3176676877140775E+07
3.6720000000000000E+07 7.4125646865425259E+07
3.7152000000000000E+07 7.5074654147287384E+07
3.7584000000000000E+07 7.6023697686118796E+07
3.8016000000000000E+07 7.6972777027136356E+07
3.8448000000000000E+07 7.7921892485285446E+07
3.8880000000000000E+07 7.8871043153970107E+07
3.9312000000000000E+07 7.9820228858597219E+07
3.9744000000000000E+07 8.0769449218077764E+07
4.0176000000000000E+07 8.1718703590036094E+07
4.0608000000000000E+07 8.2667992009879977E+07
4.1040000000000000E+07 8.3617313358186036E+07
4.1472000000000000E+07 8.4566668081381381E+07
4.1904000000000000E+07 8.5516055425314233E+07
4.2336000000000000E+07 8.6465475298762247E+07
4.2768000000000000E+07 8.7414927247315064E+07
4.3200000000000000E+07 8.8364410663583100E+07
4.3632000000000000E+07 8.9313924684841543E+07
4.4064000000000000E+07 9.0263469071803644E+07
4.4496000000000000E+07 9.1213043419881880E+07
4.4928000000000000E+07 9.2162648005875185E+07
4.5360000000000000E+07 9.3112281946186766E+07
4.5792000000000000E+07 9.4061944987090573E+07
4.6224000000000000E+07 9.5011637485044464E+07
4.6656000000000000E+07 9.5961357857188404E+07
4.7088000000000000E+07 9.6911106121550798E+07
4.7520000000000000E+07 9.7860881970180511E+07
4.7952000000000000E+07 9.8810685040047079E+07
4.8384000000000000E+07 9.9760514836492211E+07
4.8816000000000000E+07 1.0071037240201136E+08
4.9248000000000000E+07 1.0166025660830736E+08
4.9680000000000000E+07 1.0261016618604574E+08
5.0112000000000000E+07 1.0356010153753066E+08
5.0544000000000000E+07 1.0451006191044097E+08
5.0976000000000000E+07 1.0546004730838013E+08
5.1408000000000000E+07 1.0641005763628866E+08
5.1840000000000000E+07 1.0735943490409759E+08
5.2272000000000000E+07 1.0830816278041478E+08
5.2704000000000000E+07 1.0925680899812132E+08
5.3136000000000000E+07 1.1020527630803019E+08
5.3568000000000000E+07 1.1115328584356938E+08
5.4000000000000000E+07 1.1210102430726570E+08
5.4432000000000000E+07 1.1304862575466502E+08
5.4864000000000000E+07 1.1399615751965657E+08
5.5296000000000000E+07 1.1494365482151537E+08
5.5728000000000000E+07 1.1589112932340094E+08
5.6160000000000000E+07 1.1683858468928702E+08
5.6592000000000000E+07 1.1778602295899749E+08
5.7024000000000000E+07 1.1873344499544613E+08
5.7456000000000000E+07 1.1968085242885041E+08
5.7888000000000000E+07 1.2062824591974322E+08
5.8320000000000000E+07 1.2157562671614911E+08
5.8752000000000000E+07 1.2252299637094530E+08
5.9184000000000000E+07 1.2347035507467434E+08
5.9616000000000000E+07 1.2441770317943002E+08
6.0048000000000000E+07 1.2536504101118818E+08
6.0480000000000000E+07 1.2631236719545676E+08
6.0912000000000000E+07 1.2725968286116828E+08
6.1344000000000000E+07 1.2820698824214269E+08
6.1776000000000000E+07 1.2915428265989450E+08
6.2208000000000000E+07 1.3010156526576011E+08
6.2640000000000000E+07 1.3104883667614459E+08
6.3072000000000000E+07 1.3199609573353906E+08
6.3504000000000000E+07 1.3294334277903549E+08
6.3936000000000000E+07 1.3389057708577780E+08
6.4368000000000000E+07 1.3483779850548142E+08
6.4800000000000000E+07 1.3578500663303640E+08
6.5232000000000000E+07 1.3673220101434553E+08
6.5664000000000000E+07 1.3767938177311009E+08
6.6096000000000000E+07 1.3862654791515398E+08
6.6528000000000000E+07 1.3957369980794179E+08
6.6960000000000000E+07 1.4052083685041708E+08
6.7392000000000000E+07 1.4146795893975925E+08
6.7824000000000000E+07 1.4241506564251414E+08
6.8256000000000000E+07 1.4336215621157509E+08
6.8688000000000000E+07 1.4430923044764253E+08
6.9120000000000000E+07 1.4525628870262599E+08
6.9552000000000000E+07 1.4620333021346644E+08
6.9984000000000000E+07 1.4715035464244387E+08
7.0416000000000000E+07 1.4809736204875883E+08
7.0848000000000000E+07 1.4904435133749264E+08
7.1280000000000000E+07 1.4999132261738631E+08
7.1712000000000000E+07 1.5093827560211885E+08
7.2144000000000000E+07 1.5188520963956720E+08
7.2576000000000000E+07 1.5283212442255822E+08
7.3008000000000000E+07 1.5377901912102333E+08
7.3440000000000000E+07 1.5472588762321773E+08
7.3872000000000000E+07 1.5567273045708376E+08
7.4304000000000000E+07 1.5661954973402414E+08
7.4736000000000000E+07 1.5756634687514737E+08
7.5168000000000000E+07 1.5851312224108422E+08
7.5600000000000000E+07 1.5945987576019073E+08
7.6032000000000000E+07 1.6040660690247482E+08
7.6464000000000000E+07 1.6135331617977440E+08
7.6896000000000000E+07 1.6230000278561541E+08
7.7328000000000000E+07 1.6324666680495438E+08
7.7760000000000000E+07 1.6419330777923101E+08
7.8192000000000000E+07 1.6513992536236462E+08
7.8624000000000000E+07 1.6608651928293595E+08
7.9056000000000000E+07 1.6703308790615463E+08
7.9488000000000000E+07 1.6797963182586348E+08
7.9920000000000000E+07 1.6892615096680331E+08
8.0352000000000000E+07 1.6987264472109252E+08
8.0784000000000000E+07 1.7081911186904511E+08
8.1216000000000000E+07 1.7176555258609942E+08
8.1648000000000000E+07 1.7271196694470334E+08
8.2080000000000000E+07 1.7365835439922592E+08
8.2512000000000000E+07 1.7460471491090140E+08
8.2944000000000000E+07 1.7555104763279116E+08
8.3376000000000000E+07 1.7649735106848255E+08
8.3808000000000000E+07 1.7744362633325768E+08
8.4240000000000000E+07 1.7838987234116551E+08
8.4672000000000000E+07 1.7933608874690685E+08
8.5104000000000000E+07 1.8028227567614859E+08
8.5536000000000000E+07 1.8122843223694879E+08
8.5968000000000000E+07 1.8217455876906094E+08
8.6400000000000000E+07 1.8312065407675394E+08
8.6832000000000000E+07 1.8406671803905293E+08
8.7264000000000000E+07 1.8501275018066499E+08
8.7696000000000000E+07 1.8595874976494446E+08
8.8128000000000000E+07 1.8690471712457997E+08
8.8560000000000000E+07 1.8785065098905933E+08
8.8992000000000000E+07 1.8879655112925908E+08
8.9424000000000000E+07 1.8974241819706666E+08
8.9856000000000000E+07 1.9068825102247640E+08
9.0288000000000000E+07 1.9163404946232548E+08
9.0720000000000000E+07 1.9257981286282331E+08
9.1152000000000000E+07 1.9352554134623080E+08
9.1584000000000000E+07 1.9447123387092066E+08
9.2016000000000000E+07 1.9541688963876665E+08
9.2448000000000000E+07 1.9636250928444999E+08
9.2880000000000000E+07 1.9730809223941508E+08
9.3312000000000000E+07 1.9825363860696217E+08
9.3744000000000000E+07 1.9919914658266464E+08
9.4176000000000000E+07 2.0014461627351165E+08
9.4608000000000000E+07 2.0109004840847903E+08
9.5040000000000000E+07 2.0203544178506425E+08
9.5472000000000000E+07 2.0298079580828243E+08
9.5904000000000000E+07 2.0392611047224188E+08
9.6336000000000000E+07 2.0487138507817498E+08
9.6768000000000000E+07 2.0581662061096495E+08
9.7200000000000000E+07 2.0676181607243812E+08
9.7632000000000000E+07 2.0770697088773265E+08
9.8064000000000000E+07 2.0865203919614887E+08
9.8496000000000000E+07 2.0959687001324770E+08
9.8928000000000000E+07 2.1054189871940237E+08
9.9360000000000000E+07 2.1148702195402369E+08
9.9792000000000000E+07 2.1243153074816638E+08
1.0022400000000000E+08 2.1337568576659131E+08
1.0065600000000000E+08 2.1431949998181516E+08
1.0108800000000000E+08 2.1526297175533649E+08
1.0152000000000000E+08 2.1620610807665575E+08
1.0195200000000000E+08 2.1714891706927985E+08
1.0238400000000000E+08 2.1809140716711721E+08
1.0281600000000000E+08 2.1903358600238094E+08
1.0324800000000000E+08 2.1997545990875673E+08
1.0368000000000000E+08 2.2091703350685397E+08
1.0411200000000000E+08 2.2185831170939231E+08
1.0454400000000000E+08 2.2279929955160874E+08
1.0497600000000000E+08 2.2374000008761001E+08
1.0540800000000000E+08 2.2468041769805294E+08
1.0584000000000000E+08 2.2562060061501265E+08
1.0627200000000000E+08 2.2656062957641578E+08
1.0670400000000000E+08 2.2750043108673912E+08
1.0713600000000000E+08 2.2843995128891569E+08
1.0756800000000000E+08 2.2937911869024560E+08
1.0800000000000000E+08 2.3031788102032614E+08
1.0843200000000000E+08 2.3125602203403077E+08
1.0886400000000000E+08 2.3219328793795887E+08
1.0929600000000000E+08 2.3312930372037959E+08
1.0972800000000000E+08 2.3406346303551522E+08
1.1016000000000000E+08 2.3499368728481579E+08
1.1059200000000000E+08 2.3591613717410612E+08
1.1102400000000000E+08 2.3682846957533020E+08
1.1145600000000000E+08 2.3773440522196060E+08
1.1188800000000000E+08 2.3863701707127559E+08
1.1232000000000000E+08 2.3953793898069370E+08
1.1275200000000000E+08 2.4043791811667633E+08
1.1318400000000000E+08 2.4133727338449979E+08
1.1361600000000000E+08 2.4223613613869315E+08
1.1404800000000000E+08 2.4313455701150736E+08
1.1448000000000000E+08 2.4403255313866538E+08
1.1491200000000000E+08 2.4493012824255714E+08
1.1534400000000000E+08 2.4582728037689909E+08
1.1577600000000000E+08 2.4672400453517893E+08
1.1620800000000000E+08 2.4762029495055270E+08
1.1664000000000000E+08 2.4851614544773257E+08
1.1707200000000000E+08 2.4941154797501719E+08
1.1750400000000000E+08 2.5030649381579870E+08
1.1793600000000000E+08 2.5120097496141222E+08
1.1836800000000000E+08 2.5209498239278987E+08
1.1880000000000000E+08 2.5298850624944359E+08
1.1923200000000000E+08 2.5388153616698864E+08
1.1966400000000000E+08 2.5477406003233233E+08
1.2009600000000000E+08 2.5566606526043433E+08
1.2052800000000000E+08 2.5655753768839705E+08
1.2096000000000000E+08 2.5744846040478820E+08
1.2139200000000000E+08 2.5833881637560016E+08
1.2182400000000000E+08 2.5922858385870248E+08
1.2225600000000000E+08 2.6011769605854142E+08
1.2268800000000000E+08 2.6100598855620617E+08
1.2312000000000000E+08 2.6189363296728963E+08
1.2355200000000000E+08 2.6278103638923585E+08
1.2398400000000000E+08 2.6366898209589660E+08
1.2441600000000000E+08 2.6455742763797373E+08
1.2484800000000000E+08 2.6544628771832138E+08
1.2528000000000000E+08 2.6633663315932870E+08
1.2571200000000000E+08 2.6722806224304512E+08
1.2614400000000000E+08 2.6812024197552162E+08
1.2657600000000000E+08 2.6901238978416669E+08
1.2700800000000000E+08 2.6990443927976424E+08
1.2744000000000000E+08 2.7079672012468815E+08
1.2787200000000000E+08 2.7168940090501863E+08
1.2830400000000000E+08 2.7258167421764940E+08
1.2873600000000000E+08 2.7347337629964501E+08
1.2916800000000000E+08 2.7436440546575207E+08
1.2960000000000000E+08 2.7525473629623443E+08
1.3003200000000000E+08 2.7614426875034523E+08
1.3046400000000000E+08 2.7703296704879105E+08
1.3089600000000000E+08 2.7792084402473480E+08
1.3132800000000000E+08 2.7880790116996336E+08
1.3176000000000000E+08 2.7969437322960883E+08
1.3219200000000000E+08 2.8058005160462165E+08
1.3262400000000000E+08 2.8146432606056118E+08
1.3305600000000000E+08 2.8234584943878895E+08
1.3348800000000000E+08 2.8322413628475660E+08
1.3392000000000000E+08 2.8409810503192353E+08
1.3435200000000000E+08 2.8496609171473092E+08
1.3478400000000000E+08 2.8582940399339873E+08
1.3521600000000000E+08 2.8668920750211173E+08
1.3564800000000000E+08 2.8754644961724168E+08
1.3608000000000000E+08 2.8840319245859766E+08
1.3651200000000000E+08 2.8925999201806223E+08
1.3694400000000000E+08 2.9011613709502816E+08
1.3737600000000000E+08 2.9097099310238624E+08
1.3780800000000000E+08 2.9182280543823093E+08
1.3824000000000000E+08 2.9260174959857714E+08
1.3867200000000000E+08 2.9331621234082168E+08
1.3910400000000000E+08 2.9397252508281362E+08
1.3953600000000000E+08 2.9457623088802856E+08
1.3996800000000000E+08 2.9513230241976726E+08
1.4040000000000000E+08 2.9564518618585312E+08
1.4083200000000000E+08 2.9611887584930372E+08
1.4126400000000000E+08 2.9655693453204870E+08
1.4169600000000000E+08 2.9696255766705161E+08
1.4212800000000000E+08 2.9733860886779964E+08
1.4256000000000000E+08 2.9768765680562115E+08
1.4299200000000000E+08 2.9801200650924993E+08
1.4342400000000000E+08 2.9831372972381145E+08
1.4385600000000000E+08 2.9859469297821629E+08
1.4428800000000000E+08 2.9885658368260443E+08
1.4472000000000000E+08 2.9910092918454641E+08
1.4515200000000000E+08 2.9932911280329317E+08
1.4558400000000000E+08 2.9954238895811599E+08
1.4601600000000000E+08 2.9974189817398167E+08
1.4644800000000000E+08 2.9992867841140562E+08
1.4688000000000000E+08 3.0010367562075454E+08
1.4731200000000000E+08 3.0026775306022733E+08
1.4774400000000000E+08 3.0042169994481182E+08
1.4817600000000000E+08 3.0056623920269835E+08
1.4860800000000000E+08 3.0070203372324365E+08
1.4904000000000000E+08 3.0082969216708410E+08
1.4947200000000000E+08 3.0094977421432024E+08
1.4990400000000000E+08 3.0106279518877459E+08
1.5033600000000000E+08 3.0116923017649686E+08
1.5076800000000000E+08 3.0126951770142603E+08
1.5120000000000000E+08 3.0136406300395960E+08
1.5163200000000000E+08 3.0145324098320425E+08
1.5206400000000000E+08 3.0153739885241967E+08
1.5249600000000000E+08 3.0161685850147873E+08
1.5292800000000000E+08 3.0169191865589875E+08
1.5336000000000000E+08 3.0176285754082215E+08
1.5379200000000000E+08 3.0182993768470788E+08
1.5422400000000000E+08 3.0189340364297897E+08
1.5465600000000000E+08 3.0195348068224716E+08
1.5508800000000000E+08 3.0201037852116644E+08
1.5552000000000000E+08 3.0206429398183495E+08
1.5595200000000000E+08 3.0211540888352108E+08
1.5638400000000000E+08 3.0216389277003270E+08
1.5681600000000000E+08 3.0220990373019201E+08
1.5724800000000000E+08 3.0225358778618169E+08
1.5768000000000000E+08 3.0229508199175876E+08
1.5811200000000000E+08 3.0233451479559904E+08
1.5854400000000000E+08 3.0237200651070929E+08
1.5897600000000000E+08 3.0240766986970001E+08
1.5940800000000000E+08 3.0244161057110816E+08
1.5984000000000000E+08 3.0247392780870324E+08
1.6027200000000000E+08 3.0250471472146797E+08
1.6070400000000000E+08 3.0253405879866564E+08
1.6113600000000000E+08 3.0256204226084250E+08
1.6156800000000000E+08 3.0258874241088140E+08
1.6200000000000000E+08 3.0261423194908285E+08
1.6243200000000000E+08 3.0263857927598220E+08
1.6286400000000000E+08 3.0266184877819628E+08
1.6329600000000000E+08 3.0268410107230628E+08
1.6372800000000000E+08 3.0270539324322438E+08
1.6416000000000000E+08 3.0272577906189996E+08
1.6459200000000000E+08 3.0274530918821359E+08
1.6502400000000000E+08 3.0276403136093205E+08
1.6545600000000000E+08 3.0278198982706529E+08
1.6588800000000000E+08 3.0279922721736884E+08
1.6632000000000000E+08 3.0281578413250577E+08
1.6675200000000000E+08 3.0283169809985131E+08
1.6718400000000000E+08 3.0284700420911068E+08
1.6761600000000000E+08 3.0286173540130883E+08
1.6804800000000000E+08 3.0287592296705782E+08
1.6848000000000000E+08 3.0288959723434860E+08
1.6891200000000000E+08 3.0290278720418334E+08
1.6934400000000000E+08 3.0291552107563269E+08
1.6977600000000000E+08 3.0292782667590022E+08
1.7020800000000000E+08 3.0293973172084922E+08
1.7064000000000000E+08 3.0295126642576653E+08
1.7107200000000000E+08 3.0296246283357811E+08
1.7150400000000000E+08 3.0297334627015597E+08
1.7193600000000000E+08 3.0298394036786968E+08
1.7236800000000000E+08 3.0299426623145932E+08


==> Figs/BO_Well_WPROD_COIL.txt <==
time			rate
4.3200000000000000E+04 1.0307376946386612E+02
8.4597864480000004E+04 1.8638083305724882E+02
1.4694479097120001E+05 3.2805221363585901E+02
1.9275622826256003E+05 4.3261972633724516E+02
2.5231109674132805E+05 5.6881538011408433E+02
3.2973242576372647E+05 7.4604598554563141E+02
4.3038015349284443E+05 9.7655396790940911E+02
5.6122219954069774E+05 1.2763752628505707E+03
7.3131685940290708E+05 1.6661952238053022E+03
9.5243991722377925E+05 2.1729195190495666E+03
1.2398998923909131E+06 2.8308921447105560E+03
1.6135978601081870E+06 3.6867364906106994E+03
2.0994052181406431E+06 4.8006791843690164E+03
2.5852125761730992E+06 5.9171255711359903E+03
3.2167621416152921E+06 7.3711195813720010E+03
3.8483117070574849E+06 8.8281790865522868E+03
4.6693261421323363E+06 1.0726174698252489E+04
5.4903405772071872E+06 1.2627627545216079E+04
6.3113550122820381E+06 1.4531751099504412E+04
7.3786737778793443E+06 1.7011504164438441E+04
7.9123331606779974E+06 1.8250607071694611E+04
8.6060903583162464E+06 1.9862148690596449E+04
9.5079747152459696E+06 2.1959315877462164E+04
1.0409859072175693E+07 2.4057602538008075E+04
1.1582308736184334E+07 2.6788940546011101E+04
1.2754758400192976E+07 2.9521893677855548E+04
1.3927208064201618E+07 3.2255655433713691E+04
1.5099657728210259E+07 3.4989844279913679E+04
1.6272107392218901E+07 3.7724274449617369E+04
1.7444557056227542E+07 4.0458838658807492E+04
1.8968741619438775E+07 4.4018531964498134E+04
2.0492926182650007E+07 4.7578703116163258E+04
2.2017110745861240E+07 5.1140675224543298E+04
2.3541295309072472E+07 5.4702395875855433E+04
2.5065479872283705E+07 5.8263853137423219E+04
2.5920000000000000E+07 6.0255641429593880E+04
2.7444184563211232E+07 6.3813549308271604E+04
2.8968369126422465E+07 6.7373240176181057E+04
3.0492553689633697E+07 7.0933532806136087E+04
3.1104000000000000E+07 7.2357224215925420E+04
3.2628184563211232E+07 7.5913330109653017E+04
3.4152369126422465E+07 7.9471872390047172E+04
3.5676553689633697E+07 8.3031256180280633E+04
3.7200738252844930E+07 8.6590868257461544E+04
3.8724922816056162E+07 9.0150463819231614E+04
4.0706362748230763E+07 9.4784649572956897E+04
4.1697082714318067E+07 9.7095439555225428E+04
4.2985018670231558E+07 1.0009927446131866E+05
4.4659335412919097E+07 1.0400883081382403E+05
4.6333652155606635E+07 1.0791998177854411E+05
4.8007968898294173E+07 1.1183162066527391E+05
4.9682285640981711E+07 1.1574333076186838E+05
5.1356602383669250E+07 1.1965491859481560E+05
5.3030919126356788E+07 1.2356630277940072E+05
5.5207530891850591E+07 1.2865846494063783E+05
5.6295836774597488E+07 1.3119832991481505E+05
5.7710634422168456E+07 1.3449833439294273E+05
5.9549871364010721E+07 1.3878487934238121E+05
6.1389108305852987E+07 1.4307067513724262E+05
6.3228345247695252E+07 1.4735602361584755E+05
6.5067582189537518E+07 1.5164105797040688E+05
6.6906819131379783E+07 1.5592580795370944E+05
6.8746056073222041E+07 1.6021027455590231E+05
7.0585293015064299E+07 1.6449449715877911E+05
7.2424529956906557E+07 1.6877846814689700E+05
7.4263766898748815E+07 1.7306216482032482E+05
7.6103003840591073E+07 1.7734564058340423E+05
7.7942240782433331E+07 1.8162889237426870E+05
7.9781477724275589E+07 1.8591190068650011E+05
8.1620714666117847E+07 1.9019467505724944E+05
8.3459951607960105E+07 1.9447724923591968E+05
8.5299188549802363E+07 1.9875965573532809E+05
8.6400000000000000E+07 2.0131868978564192E+05
8.8239236941842258E+07 2.0559872585893370E+05
9.0078473883684516E+07 2.0987993531201873E+05
9.1917710825526774E+07 2.1416140705270171E+05
9.3756947767369032E+07 2.1844283625629775E+05
9.5596184709211290E+07 2.2272414356662225E+05
9.7435421651053548E+07 2.2700530172954146E+05
9.9274658592895806E+07 2.3128632598217104E+05
1.0111389553473806E+08 2.3556723414002649E+05
1.0295313247658032E+08 2.3984800984551039E+05
1.0479236941842258E+08 2.4412863767895091E+05
1.0663160636026484E+08 2.4840910991960254E+05
1.0847084330210710E+08 2.5268940690495089E+05
1.1031008024394935E+08 2.5696956120548517E+05
1.1214931718579161E+08 2.6124962452903032E+05
1.1398855412763387E+08 2.6552958960498814E+05
1.1582779106947613E+08 2.6980944237399053E+05
1.1766702801131839E+08 2.7408918469479837E+05
1.1858664648223951E+08 2.7622534142806593E+05
1.1978215049443698E+08 2.7900229740700878E+05
1.2133630571029370E+08 2.8261458904773168E+05
1.2289046092615041E+08 2.8622753545129392E+05
1.2444461614200713E+08 2.8984065051020220E+05
1.2599877135786384E+08 2.9345377704202283E+05
1.2755292657372056E+08 2.9706690979290370E+05
1.2910708178957728E+08 3.0068003255923361E+05
1.3066123700543399E+08 3.0429316878505263E+05
1.3221539222129071E+08 3.0790624423914876E+05
1.3376954743714742E+08 3.1151919950224042E+05
1.3454662504507577E+08 3.1332310878285218E+05
1.3555682593538263E+08 3.1566821091127370E+05
1.3687008709278154E+08 3.1871852757559936E+05
1.3818334825018045E+08 3.2176937684275404E+05
1.3949660940757936E+08 3.2482025452365689E+05
1.4080987056497827E+08 3.2787128492219552E+05
1.4212313172237718E+08 3.3092227018476054E+05
1.4343639287977609E+08 3.3397309950158879E+05
1.4474965403717500E+08 3.3702412006160513E+05
1.4606291519457391E+08 3.4007519921904989E+05
1.4737617635197282E+08 3.4312621064792477E+05
1.4803280693067229E+08 3.4464991054181755E+05
1.4888642668298158E+08 3.4663071106000468E+05
1.4999613236098367E+08 3.4920702955664799E+05
1.5110583803898576E+08 3.5178381301233500E+05
1.5221554371698785E+08 3.5436076471885987E+05
1.5332524939498994E+08 3.5693750582913637E+05
1.5443495507299203E+08 3.5951443076543920E+05
1.5554466075099412E+08 3.6209155371803865E+05
1.5665436642899621E+08 3.6466863000578023E+05
1.5776407210699829E+08 3.6724568068225436E+05
1.5831892494599932E+08 3.6853282889093369E+05
1.5904023363670069E+08 3.7020625347185269E+05
1.5997793493461245E+08 3.7238273983997017E+05
1.6044678558356833E+08 3.7347009890345827E+05
1.6105629142721099E+08 3.7488357044068776E+05
1.6184864902394643E+08 3.7672184751471937E+05
1.6287871389970252E+08 3.7911330221228682E+05
1.6339374633758056E+08 3.8030802679699965E+05
1.6406328850682202E+08 3.8186140979853213E+05
1.6493369332683590E+08 3.8388145532077573E+05
1.6536889573684284E+08 3.8489065771055579E+05
1.6593465886985186E+08 3.8620303864266656E+05
1.6667015094276360E+08 3.8790969866423562E+05
1.6740564301567534E+08 3.8961661021945648E+05
1.6814113508858708E+08 3.9132365386570454E+05
1.6887662716149881E+08 3.9303100364808887E+05
1.6983276685628405E+08 3.9525209193328835E+05
1.7031083670367667E+08 3.9636150732345611E+05
1.7093232750528708E+08 3.9780384435775198E+05
1.7155381830689749E+08 3.9924639859027267E+05
1.7217530910850790E+08 4.0068914732867159E+05
1.7279679991011831E+08 4.0213151576680645E+05


==> Figs/BO_Well_WPROD_COIL_ref.txt <==
time			rate
4.3200000000000000E+04 1.0307376946450473E+02
8.4597864480000004E+04 1.8638083305901055E+02
1.4694479097120001E+05 3.2805221363905534E+02
1.9275622826256003E+05 4.3261972634122547E+02
2.5231109674132805E+05 5.6881538011886521E+02
3.2973242576372647E+05 7.4604598555108721E+02
4.3038015349284443E+05 9.7655396791512190E+02
5.6122219954069774E+05 1.2763752628515699E+03
7.3131685940290708E+05 1.6661952237949253E+03
9.5243991722377925E+05 2.1729195189751938E+03
1.2398998923909131E+06 2.8308921445227769E+03
1.6135978601081870E+06 3.6867364897390996E+03
2.0994052181406431E+06 4.8006791820786090E+03
2.5852125761730992E+06 5.9171255673133000E+03
3.2167621416152921E+06 7.3711195751044853E+03
3.8483117070574849E+06 8.8281790769923304E+03
4.6693261421323363E+06 1.0726174684324805E+04
5.4903405772071872E+06 1.2627627526680499E+04
6.3113550122820381E+06 1.4531751075789968E+04
7.3786737778793443E+06 1.7011504134621823E+04
7.9123331606779974E+06 1.8250607038859415E+04
8.6060903583162464E+06 1.9862148653893813E+04
9.5079747152459696E+06 2.1959315835812441E+04
1.0409859072175693E+07 2.4057602491689008E+04
1.1582308736184334E+07 2.6788940502801728E+04
1.2754758400192976E+07 2.9521893641125700E+04
1.3927208064201618E+07 3.2255655404745541E+04
1.5099657728210259E+07 3.4989844259462985E+04
1.6272107392218901E+07 3.7724274434953975E+04
1.7444557056227542E+07 4.0458838649834613E+04
1.8968741619438775E+07 4.4018531963216811E+04
2.0492926182650007E+07 4.7578703133398863E+04
2.2017110745861240E+07 5.1140675263966201E+04
2.3541295309072472E+07 5.4702395936602512E+04
2.5065479872283705E+07 5.8263853219059454E+04
2.5920000000000000E+07 6.0255641522737117E+04
2.7444184563211232E+07 6.3813549424901400E+04
2.8968369126422465E+07 6.7373240321811037E+04
3.0492553689633697E+07 7.0933532992456621E+04
3.1104000000000000E+07 7.2357224416856859E+04
3.2628184563211232E+07 7.5913330335355792E+04
3.4152369126422465E+07 7.9471872624027999E+04
3.5676553689633697E+07 8.3031256426153798E+04
3.7200738252844930E+07 8.6590868519279584E+04
3.8724922816056162E+07 9.0150464097396061E+04
4.0706362748230763E+07 9.4784649873913657E+04
4.1697082714318067E+07 9.7095439868154693E+04
4.2985018670231558E+07 1.0009927476292105E+05
4.4659335412919097E+07 1.0400883110985659E+05
4.6333652155606635E+07 1.0791998207324486E+05
4.8007968898294173E+07 1.1183162095981101E+05
4.9682285640981711E+07 1.1574333064209249E+05
5.1356602383669250E+07 1.1965491816224813E+05
5.3030919126356788E+07 1.2356630206925152E+05
5.5207530891850591E+07 1.2865846389538510E+05
5.6295836774597488E+07 1.3119832869715156E+05
5.7710634422168456E+07 1.3449833301716875E+05
5.9549871364010721E+07 1.3878487763713377E+05
6.1389108305852987E+07 1.4307067307511564E+05
6.3228345247695252E+07 1.4735602118734796E+05
6.5067582189537518E+07 1.5164105517311577E+05
6.6906819131379783E+07 1.5592580478595490E+05
6.8746056073222041E+07 1.6021027101984099E+05
7.0585293015064299E+07 1.6449449325850725E+05
7.2424529956906557E+07 1.6877846388477013E+05
7.4263766898748815E+07 1.7306216019959800E+05
7.6103003840591073E+07 1.7734563560853548E+05
7.7942240782433331E+07 1.8162888704700124E+05
7.9781477724275589E+07 1.8591189500926267E+05
8.1620714666117847E+07 1.9019466903338082E+05
8.3459951607960105E+07 1.9447724289538037E+05
8.5299188549802363E+07 1.9875964907542262E+05
8.6400000000000000E+07 2.0131868293389466E+05
8.8239236941842258E+07 2.0559871864630178E+05
9.0078473883684516E+07 2.0987992785094056E+05
9.1917710825526774E+07 2.1416139933455151E+05
9.3756947767369032E+07 2.1844282827318087E+05
9.5596184709211290E+07 2.2272413532347403E+05
9.7435421651053548E+07 2.2700529319013942E+05
9.9274658592895806E+07 2.3128631717798203E+05
1.0111389553473806E+08 2.3556722512976892E+05
1.0295313247658032E+08 2.3984800064048015E+05
1.0479236941842258E+08 2.4412862825168882E+05
1.0663160636026484E+08 2.4840910027935386E+05
1.0847084330210710E+08 2.5268939703816477E+05
1.1031008024394935E+08 2.5696955112506360E+05
1.1214931718579161E+08 2.6124961423289910E+05
1.1398855412763387E+08 2.6552957910248253E+05
1.1582779106947613E+08 2.6980943166726939E+05
1.1766702801131839E+08 2.7408917379097935E+05
1.1858664648223951E+08 2.7622533042761732E+05
1.1978215049443698E+08 2.7900228968741339E+05
1.2133630571029370E+08 2.8261458111893591E+05
1.2289046092615041E+08 2.8622752736011565E+05
1.2444461614200713E+08 2.8984064228465132E+05
1.2599877135786384E+08 2.9345376869644020E+05
1.2755292657372056E+08 2.9706690144937731E+05
1.2910708178957728E+08 3.0068002410365678E+05
1.3066123700543399E+08 3.0429316011787787E+05
1.3221539222129071E+08 3.0790623534461260E+05
1.3376954743714742E+08 3.1151919041317232E+05
1.3454662504507577E+08 3.1332309960018918E+05
1.3555682593538263E+08 3.1566820160979796E+05
1.3687008709278154E+08 3.1871851811846536E+05
1.3818334825018045E+08 3.2176936723438822E+05
1.3949660940757936E+08 3.2482024476358593E+05
1.4080987056497827E+08 3.2787127500869513E+05
1.4212313172237718E+08 3.3092226011879943E+05
1.4343639287977609E+08 3.3397308928221259E+05
1.4474965403717500E+08 3.3702410958826832E+05
1.4606291519457391E+08 3.4007518848845161E+05
1.4737617635197282E+08 3.4312619966015257E+05
1.4803280693067229E+08 3.4464989942546792E+05
1.4888642668298158E+08 3.4663069977621175E+05
1.4999613236098367E+08 3.4920701805595987E+05
1.5110583803898576E+08 3.5178380129215956E+05
1.5221554371698785E+08 3.5436075278120473E+05
1.5332524939498994E+08 3.5693749367769331E+05
1.5443495507299203E+08 3.5951441840021774E+05
1.5554466075099412E+08 3.6209154114140667E+05
1.5665436642899621E+08 3.6466861721828587E+05
1.5776407210699829E+08 3.6724566765630923E+05
1.5831892494599932E+08 3.6853281574715205E+05
1.5904023363670069E+08 3.7020624015504524E+05
1.5997793493461245E+08 3.7238272631610371E+05
1.6044678558356833E+08 3.7347008527701028E+05
1.6105629142721099E+08 3.7488355668112025E+05
1.6184864902394643E+08 3.7672183581635274E+05
1.6287871389970252E+08 3.7911329024674803E+05
1.6339374633758056E+08 3.8030801470863447E+05
1.6406328850682202E+08 3.8186139755571790E+05
1.6493369332683590E+08 3.8388144285771124E+05
1.6536889573684284E+08 3.8489064513163671E+05
1.6593465886985186E+08 3.8620302590590134E+05
1.6667015094276360E+08 3.8790968779202513E+05
1.6740564301567534E+08 3.8961660117892481E+05
1.6814113508858708E+08 3.9132364664610170E+05
1.6887662716149881E+08 3.9303099617108203E+05
1.6983276685628405E+08 3.9525208416699722E+05
1.7031083670367667E+08 3.9636149941628352E+05
1.7093232750528708E+08 3.9780383627280816E+05
1.7155381830689749E+08 3.9924639033084691E+05
1.7217530910850790E+08 4.0068913889160633E+05
1.7279679991011831E+08 4.0213150714986466E+05


==> Figs/Wellprod_COIL_CPG.txt <==
time			rate
4.3200000000000000E+04 3.7265880022088616E+01
9.5675991722377934E+04 7.9000251772872744E+01
1.6179178601081873E+05 1.3475937689840717E+02
2.1037252181406436E+05 1.7780830800754305E+02
2.7352747835828364E+05 2.3601768347613233E+02
3.5562892186576873E+05 3.1478350870266814E+02
4.6236079842549935E+05 4.2115276171270273E+02
6.0111223795314925E+05 5.6419934310273629E+02
7.8148910933909402E+05 7.5550582457707662E+02
1.0159790421408223E+06 1.0098721392732741E+03
1.1683974984619457E+06 1.1768911507371615E+03
1.3665414916794060E+06 1.3959958589488510E+03
1.6241286828621046E+06 1.6831126684974417E+03
1.9589920313996128E+06 2.0589737041402850E+03
2.0669920313996128E+06 2.1804732965430117E+03
2.2073920313996128E+06 2.3387619053255935E+03
2.3899120313996128E+06 2.5451750162958906E+03
2.6271880313996128E+06 2.8143123364179432E+03
2.7043027313996130E+06 2.9019105719087770E+03
2.8045518413996128E+06 3.0159053948771475E+03
2.9348756843996127E+06 3.1642594191244225E+03
3.1042966802996127E+06 3.3574569207942554E+03
3.3245439749696129E+06 3.6090165670722349E+03
3.6108654580406127E+06 3.9369457014091727E+03
3.7969744220367628E+06 4.1502828483283884E+03
4.0389160752317579E+06 4.4282509247546514E+03
4.1961781498085046E+06 4.6092868520259271E+03
4.4006188467582753E+06 4.8450801689692762E+03
4.6663917527929777E+06 5.1515900437785349E+03
5.0118965306380903E+06 5.5509885639201129E+03
5.2278965306380903E+06 5.8004827940696086E+03
5.5086965306380903E+06 6.1255242628828819E+03
5.8737365306380903E+06 6.5481423700082432E+03
6.3057365306380903E+06 7.0464085117339491E+03
6.5217365306380903E+06 7.2660939797213650E+03
6.8025365306380903E+06 7.5880748747025491E+03
6.9850565306380903E+06 7.7974768044414523E+03
7.2223325306380903E+06 8.0564119760569565E+03
7.5307913306380901E+06 8.3791796645893119E+03
7.9317877706380906E+06 8.7802115586342716E+03
8.0397877706380906E+06 8.8864478987418443E+03
8.1801877706380906E+06 9.0226894593087218E+03
8.3627077706380906E+06 9.1978538813719879E+03
8.5999837706380896E+06 9.4213661082719373E+03
8.9084425706380904E+06 9.7037447016767073E+03
9.3094390106380899E+06 1.0061955893706125E+04
9.7414390106380899E+06 1.0441879017021149E+04
1.0173439010638090E+07 1.0814097533122613E+04
1.0389439010638090E+07 1.0997613058524408E+04
1.0670239010638090E+07 1.1233731185246785E+04
1.0852759010638090E+07 1.1386356417960158E+04
1.1090035010638090E+07 1.1582142930587310E+04
1.1244264410638090E+07 1.1708363438884728E+04
1.1444762630638091E+07 1.1871739120525819E+04
1.1705410316638092E+07 1.2082305116732623E+04
1.2044252308438092E+07 1.2353082350145267E+04
1.2476252308438092E+07 1.2695487068633998E+04
1.2908252308438092E+07 1.3034571462187867E+04
1.3340252308438092E+07 1.3369809728538421E+04
1.3772252308438092E+07 1.3700946613392489E+04
1.4204252308438092E+07 1.4030637471818472E+04
1.4636252308438092E+07 1.4358153498812806E+04
1.4852252308438092E+07 1.4521243919602804E+04
1.5133052308438092E+07 1.4731504053321300E+04
1.5315572308438092E+07 1.4867711754154980E+04
1.5552848308438092E+07 1.5043364287204748E+04
1.5707077708438093E+07 1.5156518567196368E+04
1.5907575928438094E+07 1.5302119901353904E+04
1.6037899771438094E+07 1.5396014927550374E+04
1.6207320767338093E+07 1.5516861380285882E+04
1.6427568062008094E+07 1.5671490892392332E+04
1.6713889545079093E+07 1.5867352807667716E+04
1.6899998509075243E+07 1.5992235432278423E+04
1.7141940162270237E+07 1.6151190936814763E+04
1.7280000000000000E+07 1.6240689332758804E+04
1.7594524149153493E+07 1.6439980765837561E+04
1.8003405543053035E+07 1.6689921463156654E+04
1.8534951355122440E+07 1.7001610793802854E+04
1.8880456132967554E+07 1.7199315626220177E+04
1.9329612344166201E+07 1.7448259411395422E+04
1.9621563881445322E+07 1.7607396970526475E+04
2.0001100879908178E+07 1.7809657650333174E+04
2.0247799928909034E+07 1.7938449844262756E+04
2.0568508692610148E+07 1.8102569208451499E+04
2.0985430085421596E+07 1.8312297111618573E+04
2.1527427896076478E+07 1.8577600394964182E+04
2.1879726473002151E+07 1.8746260668673756E+04
2.2337714623005528E+07 1.8960007663636046E+04
2.2635406920507722E+07 1.9096738355637430E+04
2.3022406907260574E+07 1.9272181078364316E+04
2.3273956898649927E+07 1.9385336382803482E+04
2.3600971887456089E+07 1.9530162835221352E+04
2.4026091372904100E+07 1.9715180937655761E+04
2.4578746703986511E+07 1.9951095461315723E+04
2.4937972669190079E+07 2.0102571611918967E+04
2.5404966423954718E+07 2.0295734806723263E+04
2.5708512364551730E+07 2.0419797207296160E+04
2.6103122087327849E+07 2.0579080111994281E+04
2.6616114726936802E+07 2.0782526357024715E+04
2.7283005158428442E+07 2.1040127401034799E+04
2.7716483938898008E+07 2.1204671387069509E+04
2.8280006353508443E+07 2.1414155735855828E+04
2.8646295923005227E+07 2.1548544883725895E+04
2.9122472363351047E+07 2.1720061833801959E+04
2.9741501735800613E+07 2.1938468603119400E+04
3.0546239919985045E+07 2.2213470751474990E+04
3.1069319739704926E+07 2.2387855646423584E+04
3.1749323505340774E+07 2.2608617070296001E+04
3.2191325953004073E+07 2.2750333926011088E+04
3.2765929134966362E+07 2.2930815557169524E+04
3.3512913271517340E+07 2.3158923224321119E+04
3.4483992649033614E+07 2.3446195911774892E+04
3.4799593446726404E+07 2.3538216878263946E+04
3.5209874483727030E+07 2.3656072553274982E+04
3.5743239831827842E+07 2.3807971237326339E+04
3.6436614784358896E+07 2.4001643449212312E+04
3.7338002222649269E+07 2.4244574242927305E+04
3.8509805892426752E+07 2.4549618785756782E+04
3.8890642085104436E+07 2.4648834147069436E+04
3.9385729135585420E+07 2.4776073472724900E+04
4.0029342301210701E+07 2.4935997090932568E+04
4.0866039416523568E+07 2.5139047326780885E+04
4.1953745666430295E+07 2.5399908533392940E+04
4.3367763791309044E+07 2.5727072196310364E+04
4.4286875572480232E+07 2.5930935100215251E+04
4.5481720888002776E+07 2.6188937153002673E+04
4.5870045615547605E+07 2.6273625211345861E+04
4.6374867761355877E+07 2.6382130981424751E+04
4.7031136550906636E+07 2.6519109228451864E+04
4.7884285977322616E+07 2.6693611731119210E+04
4.8438833104493007E+07 2.6806985996893385E+04
4.9159744369814515E+07 2.6951569391746802E+04
5.0096929014732473E+07 2.7133009704475324E+04
5.1315269053125814E+07 2.7362880050898330E+04
5.1711229565603651E+07 2.7438059376207239E+04
5.2225978231824838E+07 2.7534809990288250E+04
5.2895151497912385E+07 2.7657728668747535E+04
5.3765076743826196E+07 2.7814029009271781E+04
5.4330528153670169E+07 2.7915818294126235E+04
5.5065614986467339E+07 2.8046229637447872E+04
5.6021227869103655E+07 2.8209946828757762E+04
5.7263524616530865E+07 2.8417034823616723E+04
5.7667271059444711E+07 2.8484962336436180E+04
5.8192141435232706E+07 2.8572696480876624E+04
5.8874472923757106E+07 2.8683651842816191E+04
5.9761503858838819E+07 2.8825158291438038E+04
6.0338073966641933E+07 2.8917826880590175E+04
6.1087615106785983E+07 2.9036925402551817E+04
6.2062018588973247E+07 2.9185867115395449E+04
6.3328743115816690E+07 2.9374494411912139E+04
6.4152114058264926E+07 2.9497159266656108E+04
6.5222496283447638E+07 2.9653786420115630E+04
6.5918244729816400E+07 2.9753809831557664E+04
6.6822717710095793E+07 2.9881369107240160E+04
6.7410625147277400E+07 2.9963732776312729E+04
6.8174904815613478E+07 3.0069924132192722E+04
6.9168468384450391E+07 3.0205229992774028E+04
7.0460101023938373E+07 3.0376701782821987E+04
7.1299662239605561E+07 3.0486478594863664E+04
7.2391091819972903E+07 3.0627216818131990E+04
7.3100521047211677E+07 3.0718309187153049E+04
7.4022779042622089E+07 3.0834581318377488E+04
7.4622246739638850E+07 3.0908813911064721E+04
7.5401554745760649E+07 3.1004327618535150E+04
7.6414655153718978E+07 3.1126689588577854E+04
7.7731685684064806E+07 3.1282314388585466E+04
7.8587755528789595E+07 3.1382608631506489E+04
7.9700646326931819E+07 3.1511409897008270E+04
8.0424025345724270E+07 3.1594047033730003E+04
8.1364418070154458E+07 3.1699576379781163E+04
8.2586928611913696E+07 3.1834777537236841E+04
8.4176192316200703E+07 3.2006383618590618E+04
8.5209213723987266E+07 3.2115939017460078E+04
8.6552141554109797E+07 3.2255639275511865E+04
8.7425044643689439E+07 3.2345821990164866E+04
8.8559818660142973E+07 3.2461514100229168E+04
8.9297421770837769E+07 3.2535704761842262E+04
9.0256305814741001E+07 3.2630459330891128E+04
9.1502855071815208E+07 3.2752636536803318E+04
9.3123369106011674E+07 3.2908606271384233E+04
9.4176703228239372E+07 3.3008248424893616E+04
9.5546037587135389E+07 3.3135518852194640E+04
9.6436104920417801E+07 3.3217833846585956E+04
9.7593192453684941E+07 3.3323654830045576E+04
9.8345299350308582E+07 3.3391611430225574E+04
9.9323038315919310E+07 3.3478423919379100E+04
1.0059409897121325E+08 3.3590478314799875E+04
1.0224647782309538E+08 3.3733657772390667E+04
1.0332052407681876E+08 3.3825208436979563E+04
1.0471678420665917E+08 3.3942229798177301E+04
1.0562435329105543E+08 3.4017876866604223E+04
1.0680419310077056E+08 3.4115218106276763E+04
1.0833798485340025E+08 3.4238766842593141E+04
1.1033191413181883E+08 3.4396057673643336E+04
1.1162791413181883E+08 3.4498000005417998E+04
1.1331271413181883E+08 3.4627685895989183E+04
1.1440783413181883E+08 3.4710289215533965E+04
1.1583149013181883E+08 3.4816121608948670E+04
1.1768224293181883E+08 3.4951876978332511E+04
1.2008822157181883E+08 3.5123343472759210E+04
1.2138422157181883E+08 3.5213886861597217E+04
1.2306902157181883E+08 3.5330053246190699E+04
1.2416414157181883E+08 3.5405469087020414E+04
1.2558779757181883E+08 3.5501685464232964E+04
1.2651317397181883E+08 3.5562858009538126E+04
1.2771616329181883E+08 3.5641657185461358E+04
1.2928004940781882E+08 3.5744147504080429E+04
1.3131310135861883E+08 3.5874342775495941E+04
1.3260910135861883E+08 3.5955470291650898E+04
1.3429390135861883E+08 3.6059667745223647E+04
1.3648414135861883E+08 3.6193316448802696E+04
1.3907614135861883E+08 3.6347208880151193E+04
1.4037214135861883E+08 3.6423702874936622E+04
1.4205694135861883E+08 3.6522144074859891E+04
1.4315206135861883E+08 3.6585631957750804E+04
1.4457571735861883E+08 3.6666484138065323E+04
1.4550109375861883E+08 3.6717877995897317E+04
1.4670408307861882E+08 3.6784384080682001E+04
1.4826796919461882E+08 3.6870416153539161E+04
1.5030102114541882E+08 3.6979771434505208E+04
1.5159702114541882E+08 3.7048757174591810E+04
1.5328182114541882E+08 3.7137804336881723E+04
1.5437694114541882E+08 3.7195187874342169E+04
1.5580059714541882E+08 3.7268242329123721E+04
1.5672597354541883E+08 3.7315384837545273E+04
1.5792896286541882E+08 3.7376405583250547E+04
1.5949284898141882E+08 3.7454708038059893E+04
1.6152590093221882E+08 3.7554207109597672E+04
1.6282190093221882E+08 3.7617114581457092E+04
1.6450670093221882E+08 3.7698695811111487E+04
1.6560182093221882E+08 3.7751111070764826E+04
1.6702547693221882E+08 3.7817887772583126E+04
1.6795085333221883E+08 3.7861213061394599E+04
1.6915384265221882E+08 3.7917318432197222E+04
1.7071772876821882E+08 3.7988887900132118E+04
1.7275078071901882E+08 3.8080060179775588E+04


==> Figs/Wellprod_COIL_Cart.txt <==
time			rate
4.3200000000000000E+04 3.7255872447826562E+01
9.5675991722377934E+04 7.9032892680851049E+01
1.6179178601081873E+05 1.3468945432579454E+02
2.1037252181406436E+05 1.7754622620446443E+02
2.7352747835828364E+05 2.3716283622331298E+02
3.5562892186576873E+05 3.1756565037574165E+02
4.6236079842549935E+05 4.2314780960303312E+02
6.0111223795314925E+05 5.6545773326447033E+02
7.8148910933909402E+05 7.6090039006056304E+02
1.0159790421408223E+06 1.0201903153147097E+03
1.1683974984619457E+06 1.1868401092562528E+03
1.3665414916794060E+06 1.4059555188596539E+03
1.4953350872707553E+06 1.5492431419649390E+03
1.6627667615395093E+06 1.7365525785684652E+03
1.8804279380888895E+06 1.9813875585162968E+03
2.1633874676030837E+06 2.3012293243960103E+03
2.3473111617873101E+06 2.5097897756447064E+03
2.5864119642268042E+06 2.7816307813226672E+03
2.7418274858124754E+06 2.9587415477063373E+03
2.9438676638738480E+06 3.1895239824449459E+03
3.2065198953536325E+06 3.4904569381033771E+03
3.5479677962773521E+06 3.8830984108993603E+03
3.7639677962773521E+06 4.1317969116097711E+03
4.0447677962773521E+06 4.4559356238155733E+03
4.2272877962773517E+06 4.6670186532247335E+03
4.4645637962773517E+06 4.9419622915999307E+03
4.7730225962773515E+06 5.3000052026615122E+03
5.1740190362773519E+06 5.7667595209261890E+03
5.2820190362773519E+06 5.8924977515341425E+03
5.4224190362773519E+06 6.0562105831585186E+03
5.6049390362773519E+06 6.2691580659019519E+03
5.8422150362773519E+06 6.5465476615970138E+03
5.9964444362773523E+06 6.7281729654069213E+03
6.1969426562773520E+06 6.9640480698135689E+03
6.4575903422773518E+06 7.2224850245392827E+03
6.7964323340773517E+06 7.6037690377679801E+03
7.0124323340773517E+06 7.8436970899035614E+03
7.2932323340773517E+06 8.1381118994076933E+03
7.6582723340773517E+06 8.5052343124635008E+03
8.0902723340773517E+06 8.9242924794804640E+03
8.1982723340773517E+06 9.0275704199490647E+03
8.3386723340773517E+06 9.1602415139843997E+03
8.5211923340773508E+06 9.3316210870376053E+03
8.7584683340773508E+06 9.5505710533785514E+03
9.0669271340773515E+06 9.8283833352947422E+03
9.4679235740773510E+06 1.0181356856745835E+04
9.5759235740773510E+06 1.0275869399352590E+04
9.7163235740773510E+06 1.0397658644044728E+04
9.8988435740773510E+06 1.0554294937727125E+04
1.0136119574077351E+07 1.0755507140104955E+04
1.0444578374077352E+07 1.1013279548551282E+04
1.0845574814077351E+07 1.1343377949634361E+04
1.1277574814077351E+07 1.1694434822512783E+04
1.1709574814077351E+07 1.2040695020353363E+04
1.1763574814077351E+07 1.2083922184923522E+04
1.1833774814077351E+07 1.2140000186853660E+04
1.1925034814077351E+07 1.2212643475301649E+04
1.2043672814077351E+07 1.2306739130589600E+04
1.2197902214077352E+07 1.2428515694593896E+04
1.2398400434077352E+07 1.2586093583458214E+04
1.2463562355577352E+07 1.2637392156851563E+04
1.2548272853527352E+07 1.2703955622718820E+04
1.2658396500862353E+07 1.2790242449784288E+04
1.2801557242397852E+07 1.2902049473240149E+04
1.2987666206394002E+07 1.3047036407288118E+04
1.3229607859588997E+07 1.3234628459534122E+04
1.3308238896877371E+07 1.3295546238800594E+04
1.3410459245352257E+07 1.3374585107448702E+04
1.3543345698369607E+07 1.3476996757167464E+04
1.3716098087292165E+07 1.3609821926663533E+04
1.3828387140091825E+07 1.3696112563522793E+04
1.3974362908731386E+07 1.3808076314273387E+04
1.4069247158347100E+07 1.3880804870863609E+04
1.4192596682847528E+07 1.3975124160768250E+04
1.4352951064698085E+07 1.4097226818900606E+04
1.4561411761103809E+07 1.4255097204680873E+04
1.4832410666431250E+07 1.4459143001719709E+04
1.5184709243356923E+07 1.4722901952861344E+04
1.5616709243356923E+07 1.5042117415553797E+04
1.6048709243356923E+07 1.5355162914935991E+04
1.6264709243356923E+07 1.5509898917023134E+04
1.6545509243356923E+07 1.5707388505213650E+04
1.6728029243356923E+07 1.5833833872256622E+04
1.6965305243356921E+07 1.5994218511314983E+04
1.7273764043356922E+07 1.6196449944450298E+04
1.7280000000000000E+07 1.6200535357737581E+04
1.7680996440000001E+07 1.6453998321887702E+04
1.8202291812000003E+07 1.6769341552163216E+04
1.8371712807900004E+07 1.6870042914947884E+04
1.8591960102570005E+07 1.6998873634252846E+04
1.8878281585641004E+07 1.7163258005926509E+04
1.9250499513633303E+07 1.7370832867785255E+04
1.9734382820023295E+07 1.7631233142609490E+04
2.0363431118330281E+07 1.7956527401105242E+04
2.0567871815280054E+07 1.8061116124497232E+04
2.0833644721314754E+07 1.8194846301135687E+04
2.1006397110237312E+07 1.8280629530812108E+04
2.1230975215836637E+07 1.8390611568002576E+04
2.1522926753115758E+07 1.8531701953035670E+04
2.1902463751578614E+07 1.8711602202737806E+04
2.2395861849580329E+07 1.8939343440841960E+04
2.3037279376982555E+07 1.9227118728856894E+04
2.3245740073388278E+07 1.9319932592797915E+04
2.3516738978715718E+07 1.9439318653508617E+04
2.3692888267178554E+07 1.9516249394130529E+04
2.3921882342180241E+07 1.9615359669381418E+04
2.4219574639682434E+07 1.9743121761540904E+04
2.4606574626435287E+07 1.9906605222777649E+04
2.5109674609213997E+07 2.0114212811534744E+04
2.5763704586826317E+07 2.0378123766723886E+04
2.6188824072274327E+07 2.0548090427666884E+04
2.6741479403356738E+07 2.0764663670316568E+04
2.6921092385958523E+07 2.0834354784847776E+04
2.7154589263340842E+07 2.0924118269559152E+04
2.7458135203937855E+07 2.1039742723705298E+04
2.7852744926713973E+07 2.1187915712596212E+04
2.8365737566322926E+07 2.1376216460359174E+04
2.9032627997814566E+07 2.1614935832299048E+04
2.9466106778284132E+07 2.1767963091434685E+04
3.0029629192894571E+07 2.1962457453477389E+04
3.0762208331888139E+07 2.2207197030893720E+04
3.1714561212579776E+07 2.2514495321573344E+04
3.2024075898804557E+07 2.2613540315250288E+04
3.2426444990896773E+07 2.2740203357455986E+04
3.2687984900756713E+07 2.2821541099661692E+04
3.3027986783574637E+07 2.2926161162884073E+04
3.3469989231237937E+07 2.3060518962231406E+04
3.4044592413200229E+07 2.3231633479909731E+04
3.4791576549751207E+07 2.3448678528123695E+04
3.5762655927267477E+07 2.3723771402692084E+04
3.7025059118038632E+07 2.4067954757124742E+04
3.8666183266041130E+07 2.4493580700690407E+04
3.9199548614141941E+07 2.4629943780348935E+04
3.9892923566672996E+07 2.4804534300517582E+04
4.0794311004963368E+07 2.5025278283603086E+04
4.1966114674740851E+07 2.5302564884589425E+04
4.2346950867418535E+07 2.5391869147677662E+04
4.2842037917899519E+07 2.5506902598505745E+04
4.3485651083524801E+07 2.5653795358743671E+04
4.4322348198837668E+07 2.5840346064867808E+04
4.5410054448744394E+07 2.6077719496685266E+04
4.6824072573623143E+07 2.6376423008862050E+04
4.8662296135965511E+07 2.6747405741482973E+04
5.1051986767010592E+07 2.7205447897472135E+04
5.1699986767010592E+07 2.7328212005984504E+04
5.2542386767010592E+07 2.7485303480130806E+04
5.3637506767010592E+07 2.7684249982568013E+04
5.5061162767010592E+07 2.7935190404784993E+04
5.5986539167010590E+07 2.8095908735485827E+04
5.7189528487010591E+07 2.8300198579812291E+04
5.8753414603010587E+07 2.8557303579414674E+04
6.0786466553810589E+07 2.8878935953909047E+04
6.1434466553810589E+07 2.8980623626938504E+04
6.2276866553810589E+07 2.9110352583370186E+04
6.3371986553810589E+07 2.9274564749729565E+04
6.4795642553810589E+07 2.9482925081012520E+04
6.5721018953810588E+07 2.9616814332004862E+04
6.6924008273810588E+07 2.9786949794688477E+04
6.8487894389810592E+07 3.0001507269775688E+04
7.0520946340610594E+07 3.0271485139610904E+04
7.1168946340610594E+07 3.0357281840835178E+04
7.2011346340610594E+07 3.0467185353992103E+04
7.3106466340610594E+07 3.0607306239627364E+04
7.4530122340610594E+07 3.0785283362649017E+04
7.5455498740610600E+07 3.0899521626796915E+04
7.6658488060610592E+07 3.1045354411433171E+04
7.8222374176610589E+07 3.1230075906080572E+04
8.0255426127410591E+07 3.1463229628975263E+04
8.1551426127410591E+07 3.1609532576370930E+04
8.3236226127410591E+07 3.1795510289420599E+04
8.5426466127410591E+07 3.2031956989766579E+04
8.8018466127410591E+07 3.2302155372145618E+04
8.9314466127410591E+07 3.2434155827218310E+04
9.0999266127410591E+07 3.2602419602860140E+04
9.3189506127410591E+07 3.2816867555060337E+04
9.5781506127410591E+07 3.3062630891804889E+04
9.7077506127410591E+07 3.3182706726867887E+04
9.8762306127410591E+07 3.3336039002619320E+04
9.9857426127410591E+07 3.3434922852756936E+04
1.0128108212741059E+08 3.3561220364848094E+04
1.0313183492741059E+08 3.3722584195031544E+04
1.0553781356741059E+08 3.3927053144708705E+04
1.0812981356741059E+08 3.4140084335521417E+04
1.1072181356741059E+08 3.4347074773981512E+04
1.1331381356741059E+08 3.4548478149061091E+04
1.1590581356741059E+08 3.4744376862377838E+04
1.1720181356741059E+08 3.4841166705192059E+04
1.1888661356741059E+08 3.4964467399999332E+04
1.2107685356741059E+08 3.5121745791034191E+04
1.2366885356741059E+08 3.5303374587643841E+04
1.2496485356741059E+08 3.5393060719324392E+04
1.2664965356741059E+08 3.5507401977939313E+04
1.2883989356741059E+08 3.5652057024527247E+04
1.3143189356741059E+08 3.5818954665043544E+04
1.3272789356741059E+08 3.5901950110147147E+04
1.3441269356741059E+08 3.6008092184268680E+04
1.3660293356741059E+08 3.6142653508091724E+04
1.3919493356741059E+08 3.6298391933490973E+04
1.4049093356741059E+08 3.6375740955179921E+04
1.4217573356741059E+08 3.6474674227465221E+04
1.4436597356741059E+08 3.6600100827384340E+04
1.4695797356741059E+08 3.6744865360488962E+04
1.4954997356741059E+08 3.6887054783286556E+04
1.5214197356741059E+08 3.7026339326638037E+04
1.5473397356741059E+08 3.7162331621591497E+04
1.5732597356741059E+08 3.7295248114625720E+04
1.5991797356741059E+08 3.7425638393436471E+04
1.6250997356741059E+08 3.7553542393238597E+04
1.6510197356741059E+08 3.7678812850542621E+04
1.6769397356741059E+08 3.7801355464979322E+04
1.7028597356741059E+08 3.7921871424559919E+04


==> Figs/Wellprod_COIL_Coarse.txt <==
time			rate
4.3200000000000000E+04 5.3420848115157547E+01
9.5243991722377934E+04 1.1053233935771799E+02
1.6135978601081873E+05 1.7875881279340709E+02
2.0994052181406436E+05 2.2672546521736928E+02
2.7309547835828364E+05 2.8711922761388217E+02
3.5519692186576873E+05 3.6330551099722442E+02
4.6192879842549935E+05 4.5984345276740589E+02
6.0068023795314925E+05 5.8297249691102468E+02
7.8105710933909402E+05 7.4114860960789338E+02
1.0155470421408223E+06 9.4555473272243557E+02
1.3203839547830690E+06 1.2108060597733986E+03
1.7166719412179897E+06 1.5559387682603606E+03
2.1486719412179897E+06 1.9325633889922269E+03
2.5806719412179897E+06 2.3095172970557865E+03
3.0126719412179897E+06 2.6866578313747259E+03
3.4446719412179897E+06 3.0638543767735264E+03
3.8766719412179897E+06 3.4408589082378858E+03
4.3086719412179897E+06 3.8174936410880846E+03
4.7406719412179897E+06 4.1936300103313524E+03
5.1726719412179897E+06 4.5694443855393147E+03
5.6046719412179897E+06 4.9453782783255037E+03
6.0366719412179897E+06 5.3217618560150850E+03
6.4686719412179897E+06 5.6997969423286067E+03
6.9006719412179897E+06 6.0766481467460189E+03
7.3326719412179897E+06 6.4504646235848986E+03
7.7646719412179897E+06 6.8204102663025742E+03
8.1966719412179897E+06 7.1859226989540803E+03
8.6286719412179887E+06 7.5469013655549979E+03
9.0606719412179887E+06 7.9033207455155989E+03
9.4926719412179887E+06 8.2553489560125818E+03
9.9246719412179887E+06 8.6030710883646934E+03
1.0356671941217989E+07 8.9463342268680408E+03
1.0788671941217989E+07 9.2848327252277813E+03
1.1220671941217989E+07 9.6180805567117368E+03
1.1652671941217989E+07 9.9448374159798805E+03
1.2084671941217989E+07 1.0262861432627851E+04
1.2516671941217989E+07 1.0569676014911585E+04
1.2948671941217989E+07 1.0863604691095376E+04
1.3380671941217989E+07 1.1142975852706943E+04
1.3812671941217989E+07 1.1408239855914851E+04
1.4244671941217989E+07 1.1664681248102235E+04
1.4676671941217989E+07 1.1913100877945702E+04
1.5108671941217989E+07 1.2154264311356625E+04
1.5540671941217989E+07 1.2388925377856254E+04
1.5972671941217989E+07 1.2617779756102256E+04
1.6404671941217989E+07 1.2841624480660648E+04
1.6836671941217989E+07 1.3060762617497141E+04
1.7268671941217989E+07 1.3275698118761138E+04
1.7280000000000000E+07 1.3281330611471474E+04
1.7712000000000000E+07 1.3492213213272309E+04
1.8273600000000000E+07 1.3760009238193838E+04
1.9003680000000000E+07 1.4098370960363673E+04
1.9952784000000000E+07 1.4520754392283274E+04
2.1186619199999999E+07 1.5041896392374043E+04
2.2790604960000001E+07 1.5670308489968482E+04
2.4875786448000003E+07 1.6407782322130934E+04
2.7467786448000003E+07 1.7220487338241990E+04
3.0059786448000003E+07 1.7949484177865579E+04
3.2651786448000003E+07 1.8610623554333721E+04
3.5243786447999999E+07 1.9216021475806410E+04
3.7835786447999999E+07 1.9774888351440386E+04
4.0427786447999999E+07 2.0294635340712550E+04
4.3019786447999999E+07 2.0781096697365305E+04
4.5611786447999999E+07 2.1238090029281168E+04
4.8203786447999999E+07 2.1669073723888570E+04
5.0795786447999999E+07 2.2076915497323989E+04
5.3387786447999999E+07 2.2464027187661293E+04
5.5979786447999999E+07 2.2832413763420158E+04
5.8571786447999999E+07 2.3183742334590006E+04
6.1163786447999999E+07 2.3519786230964510E+04
6.3755786447999999E+07 2.3841782451404932E+04
6.6347786447999999E+07 2.4150974210555054E+04
6.8939786447999999E+07 2.4448287653581414E+04
7.1531786447999999E+07 2.4734560779723357E+04
7.4123786447999999E+07 2.5010569464002383E+04
7.6715786447999999E+07 2.5277098701528183E+04
7.9307786447999999E+07 2.5534752932839539E+04
8.1899786447999999E+07 2.5783901365930324E+04
8.4491786447999999E+07 2.6025170462166068E+04
8.7083786447999999E+07 2.6259014269282165E+04
8.9675786447999999E+07 2.6485842174282639E+04
9.2267786447999999E+07 2.6706063546683727E+04
9.4859786447999999E+07 2.6920126785493412E+04
9.7451786447999999E+07 2.7128314594820687E+04
1.0004378644800000E+08 2.7330948315077192E+04
1.0263578644800000E+08 2.7528310754268448E+04
1.0522778644800000E+08 2.7720711509023495E+04
1.0781978644800000E+08 2.7908351923052989E+04
1.1041178644800000E+08 2.8091409257859541E+04
1.1300378644800000E+08 2.8270073084431624E+04
1.1559578644800000E+08 2.8444490396708043E+04
1.1818778644800000E+08 2.8614822820813104E+04
1.2077978644800000E+08 2.8781236312181856E+04
1.2337178644800000E+08 2.8943887474657338E+04
1.2596378644800000E+08 2.9102975441304829E+04
1.2855578644800000E+08 2.9258595094421999E+04
1.3114778644800000E+08 2.9410866528273637E+04
1.3373978644800000E+08 2.9559901744923322E+04
1.3633178644800001E+08 2.9705834408931300E+04
1.3892378644800001E+08 2.9848781109277934E+04
1.4151578644800001E+08 2.9988854991784327E+04
1.4410778644800001E+08 3.0126150070219643E+04
1.4669978644800001E+08 3.0260768148069536E+04
1.4929178644800001E+08 3.0392819915899854E+04
1.5188378644800001E+08 3.0522343667470152E+04
1.5447578644800001E+08 3.0649460208549317E+04
1.5706778644800001E+08 3.0774287392486789E+04
1.5965978644800001E+08 3.0896864496059272E+04
1.6225178644800001E+08 3.1017260739457222E+04
1.6484378644800001E+08 3.1135543755857994E+04
1.6743578644800001E+08 3.1251788072099447E+04
1.7002778644800001E+08 3.1366085494564231E+04
1.7261978644800001E+08 3.1478506284166575E+04


==> Figs/Wellprod_COIL_Fine.txt <==
time			rate
4.3200000000000000E+04 3.1142785462936835E+01
9.5243991722377934E+04 6.5108604683884820E+01
1.6135978601081873E+05 1.1106465868588474E+02
2.0994052181406436E+05 1.4723769990702618E+02
2.7309547835828364E+05 1.9692213071693206E+02
3.5519692186576873E+05 2.6523102483791848E+02
4.6192879842549935E+05 3.5886671511303825E+02
6.0068023795314925E+05 4.8643343487502489E+02
7.8105710933909402E+05 6.5881410349822329E+02
8.9830207573995809E+05 7.7297021934803240E+02
1.0507205320610814E+06 9.2395622718634684E+02
1.2488645252785417E+06 1.1231527125334421E+03
1.3776581208698910E+06 1.2535737868491317E+03
1.5450897951386450E+06 1.4243663545166744E+03
1.6539203834133351E+06 1.5358507900493362E+03
1.7954001481704323E+06 1.6814309955864994E+03
1.9793238423546585E+06 1.8715658070842983E+03
2.2184246447941526E+06 2.1199047664689510E+03
2.3738401663798238E+06 2.2817171447966975E+03
2.5758803444411964E+06 2.4926785027473252E+03
2.8385325759209809E+06 2.7680474322775326E+03
3.1799804768447005E+06 3.1279816780687238E+03
3.3959804768447005E+06 3.3564662314415950E+03
3.5363804768447005E+06 3.5053084237537578E+03
3.7189004768447005E+06 3.6993659711298560E+03
3.8375384768447005E+06 3.8257379600551271E+03
3.9917678768447004E+06 3.9903952354337603E+03
4.0920169868447003E+06 4.0975723091672535E+03
4.2223408298447002E+06 4.2371412189302118E+03
4.3917618257447006E+06 4.4189477431881596E+03
4.6120091204147004E+06 4.6558520368775216E+03
4.8983306034857007E+06 4.9646723652277224E+03
5.2705485314780008E+06 5.3675026130368033E+03
5.7025485314780008E+06 5.8369991402077985E+03
5.9185485314780008E+06 6.0723315173601095E+03
6.1993485314780008E+06 6.3791566583423464E+03
6.3818685314780008E+06 6.5789477441159261E+03
6.6191445314780008E+06 6.8392237450467601E+03
6.7733739314780012E+06 7.0085072227473374E+03
6.8736230414780015E+06 7.1186046768581809E+03
6.9387849629780017E+06 7.1902065733942854E+03
7.0234954609280014E+06 7.2832687790428790E+03
7.1336191082630018E+06 7.4025199140028290E+03
7.2051994790307516E+06 7.4804684940086108E+03
7.2982539610288264E+06 7.5815358291064231E+03
7.4192247876263242E+06 7.6985536572607471E+03
7.5764868622030709E+06 7.8608532688011610E+03
7.7809275591528416E+06 8.0588828146079904E+03
7.9138140121701928E+06 8.1842567171545043E+03
8.0865664010927491E+06 8.3437250534631839E+03
8.3111445066920724E+06 8.5456664349295534E+03
8.6030960439711921E+06 8.8005159791476599E+03
8.9826330424340479E+06 9.1215872624070271E+03
9.4146330424340479E+06 9.4763892210018766E+03
9.8466330424340479E+06 9.8224780977021364E+03
1.0278633042434048E+07 1.0161279951553677E+04
1.0494633042434048E+07 1.0328992853004194E+04
1.0775433042434048E+07 1.0544497177233230E+04
1.0957953042434048E+07 1.0683580127383744E+04
1.1195229042434048E+07 1.0862890143449520E+04
1.1503687842434049E+07 1.1093680462884608E+04
1.1904684282434048E+07 1.1390184660476401E+04
1.2336684282434048E+07 1.1705804445092650E+04
1.2768684282434048E+07 1.2017804360962364E+04
1.3200684282434048E+07 1.2326095465528844E+04
1.3632684282434048E+07 1.2630420260379067E+04
1.3848684282434048E+07 1.2781623824834121E+04
1.4129484282434048E+07 1.2976567531672072E+04
1.4312004282434048E+07 1.3102641627990968E+04
1.4549280282434048E+07 1.3265464795767111E+04
1.4703509682434049E+07 1.3370885136437806E+04
1.4904007902434049E+07 1.3507202916296146E+04
1.5164655588434050E+07 1.3683198640987464E+04
1.5503497580234051E+07 1.3909724160963957E+04
1.5935497580234051E+07 1.4193674358011300E+04
1.6367497580234051E+07 1.4470387917024816E+04
1.6799497580234051E+07 1.4737545450572396E+04
1.7231497580234051E+07 1.4994046081249162E+04
1.7280000000000000E+07 1.5022707825362295E+04
1.7712000000000000E+07 1.5268506815545064E+04
1.8273600000000000E+07 1.5573872121238812E+04
1.9003680000000000E+07 1.5952654864997712E+04
1.9952784000000000E+07 1.6420074676500521E+04
2.1186619199999999E+07 1.6992518724493173E+04
2.2790604960000001E+07 1.7687065258157272E+04
2.3833195704000000E+07 1.8119852883191830E+04
2.4510879687600002E+07 1.8393888710521660E+04
2.5391868866280001E+07 1.8738978856944177E+04
2.6537154798564002E+07 1.9170448466728678E+04
2.8026026510533202E+07 1.9705593272660622E+04
2.9961559736093163E+07 2.0362907457627229E+04
3.2477752929321110E+07 2.1159136023106974E+04
3.5069752929321110E+07 2.1922186910962351E+04
3.7661752929321110E+07 2.2632898725943276E+04
4.0253752929321110E+07 2.3296099207710558E+04
4.2845752929321110E+07 2.3917040836963894E+04
4.5437752929321110E+07 2.4500509225553269E+04
4.8029752929321110E+07 2.5050616384470242E+04
5.0621752929321110E+07 2.5571090843237427E+04
5.3213752929321110E+07 2.6064846142336733E+04
5.5805752929321110E+07 2.6534526930241769E+04
5.8397752929321110E+07 2.6982157149484272E+04
6.0989752929321110E+07 2.7409553419612246E+04
6.3581752929321110E+07 2.7818260622792521E+04
6.6173752929321110E+07 2.8209670645982336E+04
6.8765752929321110E+07 2.8585006233695363E+04
7.1357752929321110E+07 2.8945319745829074E+04
7.3949752929321110E+07 2.9291616878960722E+04
7.6541752929321110E+07 2.9624804057004530E+04
7.9133752929321110E+07 2.9945761507110230E+04
8.1725752929321110E+07 3.0255324981411301E+04
8.4317752929321110E+07 3.0554243358716667E+04
8.6909752929321110E+07 3.0843228764343392E+04
8.9501752929321110E+07 3.1122862837313893E+04
9.2093752929321110E+07 3.1393666236649304E+04
9.4685752929321110E+07 3.1656100880446571E+04
9.7277752929321110E+07 3.1910599916965264E+04
9.9869752929321110E+07 3.2157811087167956E+04
1.0246175292932111E+08 3.2397584798466771E+04
1.0505375292932111E+08 3.2630457434074160E+04
1.0764575292932111E+08 3.2856724239069299E+04
1.1023775292932111E+08 3.3076657600552164E+04
1.1282975292932111E+08 3.3290489605901290E+04
1.1542175292932111E+08 3.3498440424775472E+04
1.1801375292932111E+08 3.3700765780492562E+04
1.2060575292932111E+08 3.3897645857365060E+04
1.2319775292932111E+08 3.4089342480178806E+04
1.2578975292932111E+08 3.4276033157515565E+04
1.2838175292932111E+08 3.4457928985993880E+04
1.3097375292932111E+08 3.4635269279677406E+04
1.3356575292932111E+08 3.4808258115332697E+04
1.3615775292932111E+08 3.4977076207320191E+04
1.3874975292932111E+08 3.5141919739446552E+04
1.4134175292932111E+08 3.5302963027833015E+04
1.4393375292932111E+08 3.5460314295514479E+04
1.4652575292932111E+08 3.5614127757459915E+04
1.4911775292932111E+08 3.5764539314704438E+04
1.5170975292932111E+08 3.5911676723019809E+04
1.5430175292932111E+08 3.6055640671086127E+04
1.5689375292932111E+08 3.6196578060838765E+04
1.5948575292932111E+08 3.6334578162691476E+04
1.6207775292932111E+08 3.6470075952053019E+04
1.6466975292932111E+08 3.6602544122925814E+04
1.6726175292932111E+08 3.6732350513003585E+04
1.6985375292932111E+08 3.6859622346727345E+04
1.7244575292932111E+08 3.6984429508805020E+04


==> Figs/Wellprod_CWAT_CPG.txt <==
time			rate
4.3200000000000000E+04 6.5545926190437045E-02
9.5675991722377934E+04 1.2819212850521519E-01
1.6179178601081873E+05 2.0260280936641148E-01
2.1037252181406436E+05 2.5425023936239671E-01
2.7352747835828364E+05 3.1691202649833322E-01
3.5562892186576873E+05 3.8977467907882724E-01
4.6236079842549935E+05 4.6902075628216600E-01
6.0111223795314925E+05 5.4681548865116136E-01
7.8148910933909402E+05 6.1227892351386581E-01
1.0159790421408223E+06 6.5649944520643744E-01
1.1683974984619457E+06 6.7319961135939743E-01
1.3665414916794060E+06 6.8320470418069812E-01
1.6241286828621046E+06 6.8725727696761207E-01
1.9589920313996128E+06 6.8784020763236031E-01
2.0669920313996128E+06 6.8795668021783141E-01
2.2073920313996128E+06 6.8802010507268985E-01
2.3899120313996128E+06 6.8802010507268985E-01
2.6271880313996128E+06 6.8802010507268985E-01
2.7043027313996130E+06 6.8802010507268985E-01
2.8045518413996128E+06 6.8802010507268985E-01
2.9348756843996127E+06 6.8802010507268985E-01
3.1042966802996127E+06 6.8802010507268985E-01
3.3245439749696129E+06 6.8802010507268985E-01
3.6108654580406127E+06 6.8802010507268985E-01
3.7969744220367628E+06 6.8802010507268985E-01
4.0389160752317579E+06 6.8802010507268985E-01
4.1961781498085046E+06 6.8802010507268985E-01
4.4006188467582753E+06 6.8802010507268985E-01
4.6663917527929777E+06 6.8802010507268985E-01
5.0118965306380903E+06 6.8802010507268985E-01
5.2278965306380903E+06 6.8802010507268985E-01
5.5086965306380903E+06 6.8802010507268985E-01
5.8737365306380903E+06 6.8802010507268985E-01
6.3057365306380903E+06 6.8802010507268985E-01
6.5217365306380903E+06 1.6173628488603320E+01
6.8025365306380903E+06 2.3006639424767926E+01
6.9850565306380903E+06 3.0477883850429141E+01
7.2223325306380903E+06 5.2287662565152054E+01
7.5307913306380901E+06 1.0079600477262822E+02
7.9317877706380906E+06 1.8920958599722729E+02
8.0397877706380906E+06 2.1414453596708671E+02
8.1801877706380906E+06 2.4855341940444009E+02
8.3627077706380906E+06 2.9789086059945964E+02
8.5999837706380896E+06 3.6835180984747541E+02
8.9084425706380904E+06 4.6700096610412578E+02
9.3094390106380899E+06 6.0767971492558388E+02
9.7414390106380899E+06 7.7205771979653503E+02
1.0173439010638090E+07 9.4547989854954358E+02
1.0389439010638090E+07 1.0334574536356363E+03
1.0670239010638090E+07 1.1512305872356767E+03
1.0852759010638090E+07 1.2304895287283296E+03
1.1090035010638090E+07 1.3363643461156466E+03
1.1244264410638090E+07 1.4052645183756911E+03
1.1444762630638091E+07 1.4955556797636020E+03
1.1705410316638092E+07 1.6153409249154690E+03
1.2044252308438092E+07 1.7745623633894902E+03
1.2476252308438092E+07 1.9797415054266050E+03
1.2908252308438092E+07 2.1896438625221263E+03
1.3340252308438092E+07 2.4069792156184453E+03
1.3772252308438092E+07 2.6286343056564333E+03
1.4204252308438092E+07 2.8508170750617387E+03
1.4636252308438092E+07 3.0760401796158912E+03
1.4852252308438092E+07 3.1901636104673753E+03
1.5133052308438092E+07 3.3400903555946779E+03
1.5315572308438092E+07 3.4384420255066798E+03
1.5552848308438092E+07 3.5684436581108002E+03
1.5707077708438093E+07 3.6538308549877370E+03
1.5907575928438094E+07 3.7663466325373720E+03
1.6037899771438094E+07 3.8400028001235291E+03
1.6207320767338093E+07 3.9370055449540118E+03
1.6427568062008094E+07 4.0664604652087619E+03
1.6713889545079093E+07 4.2410348177632377E+03
1.6899998509075243E+07 4.3581656423537970E+03
1.7141940162270237E+07 4.5152410814841041E+03
1.7280000000000000E+07 4.6059836445307656E+03
1.7594524149153493E+07 4.8204655735820197E+03
1.8003405543053035E+07 5.1127037976985193E+03
1.8534951355122440E+07 5.5144030400669299E+03
1.8880456132967554E+07 5.7851315185414987E+03
1.9329612344166201E+07 6.1507358991452738E+03
1.9621563881445322E+07 6.3928668009843332E+03
2.0001100879908178E+07 6.7146448394012541E+03
2.0247799928909034E+07 6.9276826662981712E+03
2.0568508692610148E+07 7.2110522033461157E+03
2.0985430085421596E+07 7.5866368690403442E+03
2.1527427896076478E+07 8.0875269827275224E+03
2.1879726473002151E+07 8.4210739727812233E+03
2.2337714623005528E+07 8.8648001195871184E+03
2.2635406920507722E+07 9.1546235738000069E+03
2.3022406907260574E+07 9.5356998389204928E+03
2.3273956898649927E+07 9.7869452942029438E+03
2.3600971887456089E+07 1.0118141228768722E+04
2.4026091372904100E+07 1.0552539638353306E+04
2.4578746703986511E+07 1.1125756336726407E+04
2.4937972669190079E+07 1.1504444740825738E+04
2.5404966423954718E+07 1.2004913688638617E+04
2.5708512364551730E+07 1.2332060694100230E+04
2.6103122087327849E+07 1.2761187009775726E+04
2.6616114726936802E+07 1.3328998929112053E+04
2.7283005158428442E+07 1.4081620432216019E+04
2.7716483938898008E+07 1.4575551246212359E+04
2.8280006353508443E+07 1.5226988189815229E+04
2.8646295923005227E+07 1.5655448181621967E+04
2.9122472363351047E+07 1.6220053358372659E+04
2.9741501735800613E+07 1.6966287309602008E+04
3.0546239919985045E+07 1.7956582498514934E+04
3.1069319739704926E+07 1.8607264751212784E+04
3.1749323505340774E+07 1.9466652103292254E+04
3.2191325953004073E+07 2.0032133027236996E+04
3.2765929134966362E+07 2.0775321404817456E+04
3.3512913271517340E+07 2.1750481158629089E+04
3.4483992649033614E+07 2.3042152868556590E+04
3.4799593446726404E+07 2.3461821164918911E+04
3.5209874483727030E+07 2.4011404897798409E+04
3.5743239831827842E+07 2.4739227738991318E+04
3.6436614784358896E+07 2.5693922893675921E+04
3.7338002222649269E+07 2.6928571248401244E+04
3.8509805892426752E+07 2.8557339392151702E+04
3.8890642085104436E+07 2.9099147076488589E+04
3.9385729135585420E+07 2.9807317706916103E+04
4.0029342301210701E+07 3.0708505254825577E+04
4.0866039416523568E+07 3.1894257358917872E+04
4.1953745666430295E+07 3.3496435605684252E+04
4.3367763791309044E+07 3.5600254368818991E+04
4.4286875572480232E+07 3.6933655272057447E+04
4.5481720888002776E+07 3.8686905334847957E+04
4.5870045615547605E+07 3.9275808652719257E+04
4.6374867761355877E+07 4.0042812903022961E+04
4.7031136550906636E+07 4.1018635896797408E+04
4.7884285977322616E+07 4.2298428676679170E+04
4.8438833104493007E+07 4.3156212945524334E+04
4.9159744369814515E+07 4.4271182852074686E+04
5.0096929014732473E+07 4.5687700103176372E+04
5.1315269053125814E+07 4.7548269701777303E+04
5.1711229565603651E+07 4.8167526028878747E+04
5.2225978231824838E+07 4.8973395528942747E+04
5.2895151497912385E+07 5.0009781892105573E+04
5.3765076743826196E+07 5.1369560020807148E+04
5.4330528153670169E+07 5.2274879247074095E+04
5.5065614986467339E+07 5.3451889754850046E+04
5.6021227869103655E+07 5.4962719344385172E+04
5.7263524616530865E+07 5.6944655296520374E+04
5.7667271059444711E+07 5.7603707022983290E+04
5.8192141435232706E+07 5.8460478252651046E+04
5.8874472923757106E+07 5.9554483788392703E+04
5.9761503858838819E+07 6.0987287239630867E+04
6.0338073966641933E+07 6.1941742994731947E+04
6.1087615106785983E+07 6.3184980494854310E+04
6.2062018588973247E+07 6.4782319081490881E+04
6.3328743115816690E+07 6.6874791891875837E+04
6.4152114058264926E+07 6.8251193230368575E+04
6.5222496283447638E+07 7.0046014022811476E+04
6.5918244729816400E+07 7.1225015444033299E+04
6.6822717710095793E+07 7.2764019955377094E+04
6.7410625147277400E+07 7.3753449240532165E+04
6.8174904815613478E+07 7.5043527960701162E+04
6.9168468384450391E+07 7.6748556174495840E+04
7.0460101023938373E+07 7.8975300711021380E+04
7.1299662239605561E+07 8.0396325672211373E+04
7.2391091819972903E+07 8.2253958117199814E+04
7.3100521047211677E+07 8.3490272650788509E+04
7.4022779042622089E+07 8.5100524363577060E+04
7.4622246739638850E+07 8.6129391595860812E+04
7.5401554745760649E+07 8.7472840662618561E+04
7.6414655153718978E+07 8.9250863248268797E+04
7.7731685684064806E+07 9.1569508010733887E+04
7.8587755528789595E+07 9.3070885791392153E+04
7.9700646326931819E+07 9.5029334493705464E+04
8.0424025345724270E+07 9.6307019263806797E+04
8.1364418070154458E+07 9.7973941115561771E+04
8.2586928611913696E+07 1.0014247618505808E+05
8.4176192316200703E+07 1.0297436396359483E+05
8.5209213723987266E+07 1.0482979874262911E+05
8.6552141554109797E+07 1.0724689543769449E+05
8.7425044643689439E+07 1.0881657730055472E+05
8.8559818660142973E+07 1.1086240168922512E+05
8.9297421770837769E+07 1.1219903898567936E+05
9.0256305814741001E+07 1.1394086905592437E+05
9.1502855071815208E+07 1.1620481169088016E+05
9.3123369106011674E+07 1.1915832537349939E+05
9.4176703228239372E+07 1.2108885887179557E+05
9.5546037587135389E+07 1.2360408641418141E+05
9.6436104920417801E+07 1.2523669388467640E+05
9.7593192453684941E+07 1.2736400426058288E+05
9.8345299350308582E+07 1.2875403430180365E+05
9.9323038315919310E+07 1.3056539797242804E+05
1.0059409897121325E+08 1.3292609605713212E+05
1.0224647782309538E+08 1.3600258005397269E+05
1.0332052407681876E+08 1.3801263553694391E+05
1.0471678420665917E+08 1.4062901528627149E+05
1.0562435329105543E+08 1.4232674315758076E+05
1.0680419310077056E+08 1.4453877143953525E+05
1.0833798485340025E+08 1.4741418176861780E+05
1.1033191413181883E+08 1.5116535848760101E+05
1.1162791413181883E+08 1.5364278543980286E+05
1.1331271413181883E+08 1.5687322146884253E+05
1.1440783413181883E+08 1.5895736741909714E+05
1.1583149013181883E+08 1.6166831740630933E+05
1.1768224293181883E+08 1.6522646599503318E+05
1.2008822157181883E+08 1.6987240863367802E+05
1.2138422157181883E+08 1.7236494068235860E+05
1.2306902157181883E+08 1.7561298601455922E+05
1.2416414157181883E+08 1.7774365725821038E+05
1.2558779757181883E+08 1.8051560486896036E+05
1.2651317397181883E+08 1.8229607664541982E+05
1.2771616329181883E+08 1.8461513008350442E+05
1.2928004940781882E+08 1.8768473034541175E+05
1.3131310135861883E+08 1.9168259157895096E+05
1.3260910135861883E+08 1.9420666385051535E+05
1.3429390135861883E+08 1.9749306911278202E+05
1.3648414135861883E+08 2.0181634742044029E+05
1.3907614135861883E+08 2.0695011569910930E+05
1.4037214135861883E+08 2.0952867175634575E+05
1.4205694135861883E+08 2.1288901192403722E+05
1.4315206135861883E+08 2.1508268781821220E+05
1.4457571735861883E+08 2.1792611083017525E+05
1.4550109375861883E+08 2.1975138583177887E+05
1.4670408307861882E+08 2.2213136465338990E+05
1.4826796919461882E+08 2.2525305894999334E+05
1.5030102114541882E+08 2.2931839381216542E+05
1.5159702114541882E+08 2.3191598896449318E+05
1.5328182114541882E+08 2.3530726939839526E+05
1.5437694114541882E+08 2.3750453910097815E+05
1.5580059714541882E+08 2.4035874430542722E+05
1.5672597354541883E+08 2.4222761283200220E+05
1.5792896286541882E+08 2.4466136878608167E+05
1.5949284898141882E+08 2.4781178261921296E+05
1.6152590093221882E+08 2.5191211756355732E+05
1.6282190093221882E+08 2.5455083469682059E+05
1.6450670093221882E+08 2.5798899571998962E+05
1.6560182093221882E+08 2.6020269566023463E+05
1.6702547693221882E+08 2.6307772157563380E+05
1.6795085333221883E+08 2.6497152697162115E+05
1.6915384265221882E+08 2.6743917869389686E+05
1.7071772876821882E+08 2.7060941891931475E+05
1.7275078071901882E+08 2.7474059021488507E+05


==> Figs/Wellprod_CWAT_Cart.txt <==
time			rate
4.3200000000000000E+04 6.6167215287037312E-02
9.5675991722377934E+04 1.2925823398264968E-01
1.6179178601081873E+05 2.0348751083168976E-01
2.1037252181406436E+05 2.5471864531881605E-01
2.7352747835828364E+05 3.2078525352497178E-01
3.5562892186576873E+05 3.9855188480106357E-01
4.6236079842549935E+05 4.7674059358448512E-01
6.0111223795314925E+05 5.5143776341024586E-01
7.8148910933909402E+05 6.2377409533028250E-01
1.0159790421408223E+06 6.7477599173516423E-01
1.1683974984619457E+06 6.8921471775386922E-01
1.3665414916794060E+06 6.9614419434424857E-01
1.4953350872707553E+06 6.9803024421725535E-01
1.6627667615395093E+06 6.9857798837033103E-01
1.8804279380888895E+06 6.9859552331837582E-01
2.1633874676030837E+06 6.9859552331837582E-01
2.3473111617873101E+06 6.9859552331837582E-01
2.5864119642268042E+06 6.9859552331837582E-01
2.7418274858124754E+06 6.9859552331837582E-01
2.9438676638738480E+06 6.9859552331837582E-01
3.2065198953536325E+06 6.9859552331837582E-01
3.5479677962773521E+06 6.9859552331837582E-01
3.7639677962773521E+06 6.9859552331837582E-01
4.0447677962773521E+06 6.9859552331837582E-01
4.2272877962773517E+06 6.9859552331837582E-01
4.4645637962773517E+06 6.9859552331837582E-01
4.7730225962773515E+06 6.9859552331837582E-01
5.1740190362773519E+06 6.9859552331837582E-01
5.2820190362773519E+06 6.9859552331837582E-01
5.4224190362773519E+06 6.9859552331837582E-01
5.6049390362773519E+06 6.9859552331837582E-01
5.8422150362773519E+06 6.9859552331837582E-01
5.9964444362773523E+06 6.9859552331837582E-01
6.1969426562773520E+06 6.9859552331837582E-01
6.4575903422773518E+06 2.2629423658674764E+01
6.7964323340773517E+06 3.7154429266685554E+01
7.0124323340773517E+06 5.6631121129440999E+01
7.2932323340773517E+06 1.0233666794907134E+02
7.6582723340773517E+06 1.8180959800190192E+02
8.0902723340773517E+06 3.0037987001438688E+02
8.1982723340773517E+06 3.3122759846909287E+02
8.3386723340773517E+06 3.7322131531583943E+02
8.5211923340773508E+06 4.3130900250568482E+02
8.7584683340773508E+06 5.1199796952976669E+02
9.0669271340773515E+06 6.2359258566645701E+02
9.4679235740773510E+06 7.7905980001378464E+02
9.5759235740773510E+06 8.2178714845299965E+02
9.7163235740773510E+06 8.7859510635047570E+02
9.8988435740773510E+06 9.5410150454326572E+02
1.0136119574077351E+07 1.0551607396401703E+03
1.0444578374077352E+07 1.1909689726269141E+03
1.0845574814077351E+07 1.3730307637678388E+03
1.1277574814077351E+07 1.5759280200714290E+03
1.1709574814077351E+07 1.7847379176196937E+03
1.1763574814077351E+07 1.8109362961376321E+03
1.1833774814077351E+07 1.8451294839734051E+03
1.1925034814077351E+07 1.8897504812553045E+03
1.2043672814077351E+07 1.9480310247696871E+03
1.2197902214077352E+07 2.0242287350944716E+03
1.2398400434077352E+07 2.1241652382137304E+03
1.2463562355577352E+07 2.1568376076771742E+03
1.2548272853527352E+07 2.1994499959697973E+03
1.2658396500862353E+07 2.2550123454858895E+03
1.2801557242397852E+07 2.3274603747074943E+03
1.2987666206394002E+07 2.4221575201588580E+03
1.3229607859588997E+07 2.5460432589996008E+03
1.3308238896877371E+07 2.5864043859127505E+03
1.3410459245352257E+07 2.6389677590598876E+03
1.3543345698369607E+07 2.7072957589532757E+03
1.3716098087292165E+07 2.7962319118452187E+03
1.3828387140091825E+07 2.8541980814681683E+03
1.3974362908731386E+07 2.9298928560785521E+03
1.4069247158347100E+07 2.9792990136175767E+03
1.4192596682847528E+07 3.0438131003672515E+03
1.4352951064698085E+07 3.1282768961549245E+03
1.4561411761103809E+07 3.2392191413349069E+03
1.4832410666431250E+07 3.3843370815899611E+03
1.5184709243356923E+07 3.5744257346087920E+03
1.5616709243356923E+07 3.8113983697521676E+03
1.6048709243356923E+07 4.0550018659441594E+03
1.6264709243356923E+07 4.1781341256487094E+03
1.6545509243356923E+07 4.3425560591862495E+03
1.6728029243356923E+07 4.4526596953287708E+03
1.6965305243356921E+07 4.6009624751674110E+03
1.7273764043356922E+07 4.8024879480727350E+03
1.7280000000000000E+07 4.8065650341684368E+03
1.7680996440000001E+07 5.0840578017437147E+03
1.8202291812000003E+07 5.4679052694637612E+03
1.8371712807900004E+07 5.5942177458603855E+03
1.8591960102570005E+07 5.7616629493544770E+03
1.8878281585641004E+07 5.9864089390763938E+03
1.9250499513633303E+07 6.2890069720777446E+03
1.9734382820023295E+07 6.6968348607008638E+03
2.0363431118330281E+07 7.2502989456114756E+03
2.0567871815280054E+07 7.4332327993792442E+03
2.0833644721314754E+07 7.6751650389366987E+03
2.1006397110237312E+07 7.8337074477365750E+03
2.1230975215836637E+07 8.0423775719107471E+03
2.1522926753115758E+07 8.3182164313649282E+03
2.1902463751578614E+07 8.6828485414223796E+03
2.2395861849580329E+07 9.1655057040740758E+03
2.3037279376982555E+07 9.8081820638625504E+03
2.3245740073388278E+07 1.0018923654065549E+04
2.3516738978715718E+07 1.0295855625009657E+04
2.3692888267178554E+07 1.0476500340980136E+04
2.3921882342180241E+07 1.0712594439999737E+04
2.4219574639682434E+07 1.1023383952407779E+04
2.4606574626435287E+07 1.1432909176965391E+04
2.5109674609213997E+07 1.1971107218699428E+04
2.5763704586826317E+07 1.2683468328688828E+04
2.6188824072274327E+07 1.3154467715965988E+04
2.6741479403356738E+07 1.3776276653058607E+04
2.6921092385958523E+07 1.3978889999541538E+04
2.7154589263340842E+07 1.4243670425052214E+04
2.7458135203937855E+07 1.4590579964348255E+04
2.7852744926713973E+07 1.5046280923932256E+04
2.8365737566322926E+07 1.5644454604523231E+04
2.9032627997814566E+07 1.6436229241190369E+04
2.9466106778284132E+07 1.6959605543716632E+04
3.0029629192894571E+07 1.7650715461362626E+04
3.0762208331888139E+07 1.8559539742293771E+04
3.1714561212579776E+07 1.9765387614435058E+04
3.2024075898804557E+07 2.0161332800944499E+04
3.2426444990896773E+07 2.0681258831080086E+04
3.2687984900756713E+07 2.1020509710576029E+04
3.3027986783574637E+07 2.1464211270428914E+04
3.3469989231237937E+07 2.2047269558394684E+04
3.4044592413200229E+07 2.2813394577678369E+04
3.4791576549751207E+07 2.3814337232616290E+04
3.5762655927267477E+07 2.5134747019214748E+04
3.7025059118038632E+07 2.6886242593541621E+04
3.8666183266041130E+07 2.9207099613100407E+04
3.9199548614141941E+07 2.9964647162993824E+04
3.9892923566672996E+07 3.0957252299581913E+04
4.0794311004963368E+07 3.2261308657339028E+04
4.1966114674740851E+07 3.3975195560886714E+04
4.2346950867418535E+07 3.4534087312381496E+04
4.2842037917899519E+07 3.5264386893546092E+04
4.3485651083524801E+07 3.6218050195804368E+04
4.4322348198837668E+07 3.7464020117839005E+04
4.5410054448744394E+07 3.9098899537416677E+04
4.6824072573623143E+07 4.1249823017192561E+04
4.8662296135965511E+07 4.4087071014903690E+04
5.1051986767010592E+07 4.7832478822244979E+04
5.1699986767010592E+07 4.8850634465476542E+04
5.2542386767010592E+07 5.0181747407504845E+04
5.3637506767010592E+07 5.1924734071890474E+04
5.5061162767010592E+07 5.4209192539633303E+04
5.5986539167010590E+07 5.5701945642507053E+04
5.7189528487010591E+07 5.7657417511397914E+04
5.8753414603010587E+07 6.0208576845531810E+04
6.0786466553810589E+07 6.3561218458338975E+04
6.1434466553810589E+07 6.4643016741405998E+04
6.2276866553810589E+07 6.6056897959305905E+04
6.3371986553810589E+07 6.7882415246020420E+04
6.4795642553810589E+07 7.0271713383310358E+04
6.5721018953810588E+07 7.1845797046967025E+04
6.6924008273810588E+07 7.3902092981425812E+04
6.8487894389810592E+07 7.6569040576212079E+04
7.0520946340610594E+07 8.0063644632152165E+04
7.1168946340610594E+07 8.1191029113360230E+04
7.2011346340610594E+07 8.2660584606241900E+04
7.3106466340610594E+07 8.4573409173701410E+04
7.4530122340610594E+07 8.7074090766719382E+04
7.5455498740610600E+07 8.8709797793727048E+04
7.6658488060610592E+07 9.0842417053591489E+04
7.8222374176610589E+07 9.3613884670698797E+04
8.0255426127410591E+07 9.7240529968562347E+04
8.1551426127410591E+07 9.9567875380486090E+04
8.3236226127410591E+07 1.0260451549336151E+05
8.5426466127410591E+07 1.0660651346726155E+05
8.8018466127410591E+07 1.1137988917845141E+05
8.9314466127410591E+07 1.1375905710050043E+05
9.0999266127410591E+07 1.1685974134240346E+05
9.3189506127410591E+07 1.2093835651311855E+05
9.5781506127410591E+07 1.2579946729948743E+05
9.7077506127410591E+07 1.2822105015999568E+05
9.8762306127410591E+07 1.3137785085331046E+05
9.9857426127410591E+07 1.3344169715809208E+05
1.0128108212741059E+08 1.3613698384128325E+05
1.0313183492741059E+08 1.3967163008403225E+05
1.0553781356741059E+08 1.4428471610026274E+05
1.0812981356741059E+08 1.4924074307586128E+05
1.1072181356741059E+08 1.5422103053630725E+05
1.1331381356741059E+08 1.5923278248968409E+05
1.1590581356741059E+08 1.6426422193270974E+05
1.1720181356741059E+08 1.6678399145791892E+05
1.1888661356741059E+08 1.7007064882479521E+05
1.2107685356741059E+08 1.7438748576544269E+05
1.2366885356741059E+08 1.7951413344306679E+05
1.2496485356741059E+08 1.8207101888156444E+05
1.2664965356741059E+08 1.8540499299515015E+05
1.2883989356741059E+08 1.8973182006941008E+05
1.3143189356741059E+08 1.9487092491026034E+05
1.3272789356741059E+08 1.9746691779315990E+05
1.3441269356741059E+08 2.0084768921190250E+05
1.3660293356741059E+08 2.0520380117431446E+05
1.3919493356741059E+08 2.1037713669865957E+05
1.4049093356741059E+08 2.1297864117326049E+05
1.4217573356741059E+08 2.1636753446360660E+05
1.4436597356741059E+08 2.2077522232068068E+05
1.4695797356741059E+08 2.2601072552969065E+05
1.4954997356741059E+08 2.3126305998873158E+05
1.5214197356741059E+08 2.3652740424619004E+05
1.5473397356741059E+08 2.4180299656843740E+05
1.5732597356741059E+08 2.4709533566247072E+05
1.5991797356741059E+08 2.5238403063389313E+05
1.6250997356741059E+08 2.5768521041400507E+05
1.6510197356741059E+08 2.6302576600509492E+05
1.6769397356741059E+08 2.6838058921651030E+05
1.7028597356741059E+08 2.7372397428899654E+05
1.7243297356741059E+08 2.7880055118235791E+05


==> Figs/Wellprod_CWAT_Coarse.txt <==
time			rate
4.3200000000000000E+04 7.5574366487003664E-02
9.5243991722377934E+04 1.5164996435898873E-01
1.6135978601081873E+05 2.4153156560230177E-01
2.0994052181406436E+05 3.0416595796522167E-01
2.7309547835828364E+05 3.8153101919792731E-01
3.5519692186576873E+05 4.7530369707884079E-01
4.6192879842549935E+05 5.8591746873661910E-01
6.0068023795314925E+05 7.1214748772139014E-01
7.8105710933909402E+05 8.5111653770155349E-01
1.0155470421408223E+06 9.9893830586703303E-01
1.3203839547830690E+06 1.1515771774070047E+00
1.7166719412179897E+06 1.3055482105664862E+00
2.1486719412179897E+06 1.4377185811931310E+00
2.5806719412179897E+06 1.5443237046290852E+00
3.0126719412179897E+06 1.6316064187596342E+00
3.4446719412179897E+06 1.7031728787505691E+00
3.8766719412179897E+06 1.7610928968660431E+00
4.3086719412179897E+06 1.8069843737042477E+00
4.7406719412179897E+06 1.8425296055952722E+00
5.1726719412179897E+06 1.8695890264362236E+00
5.6046719412179897E+06 1.8898575988455164E+00
6.0366719412179897E+06 1.9047072886924772E+00
6.4686719412179897E+06 1.9151700772763152E+00
6.9006719412179897E+06 1.9223872083245492E+00
7.3326719412179897E+06 2.4540106472557985E+00
7.7646719412179897E+06 5.0402665429847531E+00
8.1966719412179897E+06 1.3941158795484272E+01
8.6286719412179887E+06 3.8568761809068192E+01
9.0606719412179887E+06 8.8950282253782476E+01
9.4926719412179887E+06 1.5929651329422876E+02
9.9246719412179887E+06 2.4688491451298862E+02
1.0356671941217989E+07 3.4909678328734003E+02
1.0788671941217989E+07 4.6356075262185834E+02
1.1220671941217989E+07 5.8825559434200284E+02
1.1652671941217989E+07 7.2142152204148158E+02
1.2084671941217989E+07 8.6202202633878414E+02
1.2516671941217989E+07 1.0089256943808703E+03
1.2948671941217989E+07 1.1611944158110007E+03
1.3380671941217989E+07 1.3182125961044762E+03
1.3812671941217989E+07 1.4795097262083632E+03
1.4244671941217989E+07 1.6449247201487926E+03
1.4676671941217989E+07 1.8140852217280733E+03
1.5108671941217989E+07 1.9866401500640459E+03
1.5540671941217989E+07 2.1624340468932924E+03
1.5972671941217989E+07 2.3412594147992645E+03
1.6404671941217989E+07 2.5230334081803567E+03
1.6836671941217989E+07 2.7074685039811434E+03
1.7268671941217989E+07 2.8943036254543626E+03
1.7280000000000000E+07 2.8992053475502807E+03
1.7712000000000000E+07 3.0886912077046413E+03
1.8273600000000000E+07 3.3412675237709864E+03
1.9003680000000000E+07 3.6860892491752466E+03
1.9952784000000000E+07 4.1753057277797698E+03
2.1186619199999999E+07 4.8935245256062162E+03
2.2790604960000001E+07 5.9476689006838196E+03
2.4875786448000003E+07 7.4718758392110849E+03
2.7467786448000003E+07 9.5518004749249867E+03
3.0059786448000003E+07 1.1783645455062424E+04
3.2651786448000003E+07 1.4147932875167238E+04
3.5243786447999999E+07 1.6627862775829472E+04
3.7835786447999999E+07 1.9209502648386293E+04
4.0427786447999999E+07 2.1879325749783824E+04
4.3019786447999999E+07 2.4626106611561943E+04
4.5611786447999999E+07 2.7441209777125376E+04
4.8203786447999999E+07 3.0317513566156347E+04
5.0795786447999999E+07 3.3250163706374595E+04
5.3387786447999999E+07 3.6234788585204340E+04
5.5979786447999999E+07 3.9266748792172773E+04
5.8571786447999999E+07 4.2342975283540334E+04
6.1163786447999999E+07 4.5460836922162911E+04
6.3755786447999999E+07 4.8618381454546696E+04
6.6347786447999999E+07 5.1813759502276931E+04
6.8939786447999999E+07 5.5045723199948152E+04
7.1531786447999999E+07 5.8311865148775265E+04
7.4123786447999999E+07 6.1610752408208529E+04
7.6715786447999999E+07 6.4940914500940205E+04
7.9307786447999999E+07 6.8299513218268956E+04
8.1899786447999999E+07 7.1685991889336379E+04
8.4491786447999999E+07 7.5098649527387402E+04
8.7083786447999999E+07 7.8536339905129091E+04
8.9675786447999999E+07 8.1997723658280229E+04
9.2267786447999999E+07 8.5481495258144903E+04
9.4859786447999999E+07 8.8986641474255855E+04
9.7451786447999999E+07 9.2511829079773684E+04
1.0004378644800000E+08 9.6056554974686791E+04
1.0263578644800000E+08 9.9620011191692960E+04
1.0522778644800000E+08 1.0320201878226973E+05
1.0781978644800000E+08 1.0680182958055941E+05
1.1041178644800000E+08 1.1041906521130742E+05
1.1300378644800000E+08 1.1405256061368353E+05
1.1559578644800000E+08 1.1770257797315769E+05
1.1818778644800000E+08 1.2136812206711181E+05
1.2077978644800000E+08 1.2504888600888188E+05
1.2337178644800000E+08 1.2874555293357965E+05
1.2596378644800000E+08 1.3245566752323462E+05
1.2855578644800000E+08 1.3617998916759528E+05
1.3114778644800000E+08 1.3991793890005539E+05
1.3373978644800000E+08 1.4366919020987020E+05
1.3633178644800001E+08 1.4743340851658586E+05
1.3892378644800001E+08 1.5121040072963884E+05
1.4151578644800001E+08 1.5499945105959722E+05
1.4410778644800001E+08 1.5880057583848629E+05
1.4669978644800001E+08 1.6261341160133918E+05
1.4929178644800001E+08 1.6643799729705058E+05
1.5188378644800001E+08 1.7027422551982876E+05
1.5447578644800001E+08 1.7412135109627401E+05
1.5706778644800001E+08 1.7797911858509740E+05
1.5965978644800001E+08 1.8184744284077085E+05
1.6225178644800001E+08 1.8572597835999090E+05
1.6484378644800001E+08 1.8961447076212149E+05
1.6743578644800001E+08 1.9351187132095863E+05
1.7002778644800001E+08 1.9741835592396153E+05
1.7261978644800001E+08 2.0133396720725592E+05


==> Figs/Wellprod_CWAT_Fine.txt <==
time			rate
4.3200000000000000E+04 5.8209525529198343E-02
9.5243991722377934E+04 1.1696523397109489E-01
1.6135978601081873E+05 1.9058421689786156E-01
2.0994052181406436E+05 2.4387690069749351E-01
2.7309547835828364E+05 3.1043521531847384E-01
3.5519692186576873E+05 3.8959839171657712E-01
4.6192879842549935E+05 4.7620118302561931E-01
6.0068023795314925E+05 5.5899758756270246E-01
7.8105710933909402E+05 6.2360769936085436E-01
8.9830207573995809E+05 6.5070111965679323E-01
1.0507205320610814E+06 6.6908920615588430E-01
1.2488645252785417E+06 6.7835199993625939E-01
1.3776581208698910E+06 6.8093756649853732E-01
1.5450897951386450E+06 6.8188752675454833E-01
1.6539203834133351E+06 6.8204875888938132E-01
1.7954001481704323E+06 6.8205180837004664E-01
1.9793238423546585E+06 6.8205180837004664E-01
2.2184246447941526E+06 6.8205180837004664E-01
2.3738401663798238E+06 6.8205180837004664E-01
2.5758803444411964E+06 6.8205180837004664E-01
2.8385325759209809E+06 6.8205180837004664E-01
3.1799804768447005E+06 6.8205180837004664E-01
3.3959804768447005E+06 6.8205180837004664E-01
3.5363804768447005E+06 6.8205180837004664E-01
3.7189004768447005E+06 6.8205180837004664E-01
3.8375384768447005E+06 6.8205180837004664E-01
3.9917678768447004E+06 6.8205180837004664E-01
4.0920169868447003E+06 6.8205180837004664E-01
4.2223408298447002E+06 6.8205180837004664E-01
4.3917618257447006E+06 6.8205180837004664E-01
4.6120091204147004E+06 6.8205180837004664E-01
4.8983306034857007E+06 6.8205180837004664E-01
5.2705485314780008E+06 6.8205180837004664E-01
5.7025485314780008E+06 6.8205180837004664E-01
5.9185485314780008E+06 6.8205180837004664E-01
6.1993485314780008E+06 6.8205180837004664E-01
6.3818685314780008E+06 6.8205180837004664E-01
6.6191445314780008E+06 6.8205180837004664E-01
6.7733739314780012E+06 6.8205180837004664E-01
6.8736230414780015E+06 6.8205180837004664E-01
6.9387849629780017E+06 6.8205180837004664E-01
7.0234954609280014E+06 6.8205180837004664E-01
7.1336191082630018E+06 6.8205180837004664E-01
7.2051994790307516E+06 6.8205180837004664E-01
7.2982539610288264E+06 6.8205180837004664E-01
7.4192247876263242E+06 6.6509829607715476E+00
7.5764868622030709E+06 1.3424554122075872E+01
7.7809275591528416E+06 3.6408445988898279E+01
7.9138140121701928E+06 5.6099424377960823E+01
8.0865664010927491E+06 8.7112293614996915E+01
8.3111445066920724E+06 1.3597085078441035E+02
8.6030960439711921E+06 2.1122745449472487E+02
8.9826330424340479E+06 3.2407945552159998E+02
9.4146330424340479E+06 4.6771079628255416E+02
9.8466330424340479E+06 6.2396239695591555E+02
1.0278633042434048E+07 7.9086375604373529E+02
1.0494633042434048E+07 8.7672065785785617E+02
1.0775433042434048E+07 9.9206693977093232E+02
1.0957953042434048E+07 1.0684677726864024E+03
1.1195229042434048E+07 1.1700287781688601E+03
1.1503687842434049E+07 1.3054575260596498E+03
1.1904684282434048E+07 1.4865511845167055E+03
1.2336684282434048E+07 1.6868946400097736E+03
1.2768684282434048E+07 1.8920893508443357E+03
1.3200684282434048E+07 2.1018673471454035E+03
1.3632684282434048E+07 2.3161432262928402E+03
1.3848684282434048E+07 2.4244265743519786E+03
1.4129484282434048E+07 2.5671378487434163E+03
1.4312004282434048E+07 2.6607190171852922E+03
1.4549280282434048E+07 2.7836750749854368E+03
1.4703509682434049E+07 2.8641435169061619E+03
1.4904007902434049E+07 2.9696281676224526E+03
1.5164655588434050E+07 3.1082550220778580E+03
1.5503497580234051E+07 3.2914025233179791E+03
1.5935497580234051E+07 3.5318296226938842E+03
1.6367497580234051E+07 3.7824986734240911E+03
1.6799497580234051E+07 4.0473484762833637E+03
1.7231497580234051E+07 4.3288086102514453E+03
1.7280000000000000E+07 4.3606334182928103E+03
1.7712000000000000E+07 4.6652456199518774E+03
1.8273600000000000E+07 5.0798044133615213E+03
1.9003680000000000E+07 5.6526669247100381E+03
1.9952784000000000E+07 6.4462897785154391E+03
2.1186619199999999E+07 7.5492631676746923E+03
2.2790604960000001E+07 9.0915063309631405E+03
2.3833195704000000E+07 1.0136090681364505E+04
2.4510879687600002E+07 1.0831685991382932E+04
2.5391868866280001E+07 1.1761996018775359E+04
2.6537154798564002E+07 1.3010539287481064E+04
2.8026026510533202E+07 1.4692471530928726E+04
2.9961559736093163E+07 1.6968295727469529E+04
3.2477752929321110E+07 2.0066469796375084E+04
3.5069752929321110E+07 2.3406731505985936E+04
3.7661752929321110E+07 2.6890966623772136E+04
4.0253752929321110E+07 3.0506903328174376E+04
4.2845752929321110E+07 3.4243338053470645E+04
4.5437752929321110E+07 3.8088144233098537E+04
4.8029752929321110E+07 4.2030135219166979E+04
5.0621752929321110E+07 4.6062725317713594E+04
5.3213752929321110E+07 5.0179785457783044E+04
5.5805752929321110E+07 5.4376937628923268E+04
5.8397752929321110E+07 5.8648421855883455E+04
6.0989752929321110E+07 6.2990009660848264E+04
6.3581752929321110E+07 6.7397578449851775E+04
6.6173752929321110E+07 7.1867800607010766E+04
6.8765752929321110E+07 7.6397513440029783E+04
7.1357752929321110E+07 8.0983110905593159E+04
7.3949752929321110E+07 8.5621777723668973E+04
7.6541752929321110E+07 9.0310578030646197E+04
7.9133752929321110E+07 9.5047594367180704E+04
8.1725752929321110E+07 9.9831311673625765E+04
8.4317752929321110E+07 1.0465985745120155E+05
8.6909752929321110E+07 1.0953216244456025E+05
8.9501752929321110E+07 1.1444661872035745E+05
9.2093752929321110E+07 1.1940181600993592E+05
9.4685752929321110E+07 1.2439645777769928E+05
9.7277752929321110E+07 1.2942927999165907E+05
9.9869752929321110E+07 1.3450176086751872E+05
1.0246175292932111E+08 1.3960719418749391E+05
1.0505375292932111E+08 1.4474640021368355E+05
1.0764575292932111E+08 1.4991902767611013E+05
1.1023775292932111E+08 1.5512419261829040E+05
1.1282975292932111E+08 1.6036075472859028E+05
1.1542175292932111E+08 1.6562762288230826E+05
1.1801375292932111E+08 1.7092429388819335E+05
1.2060575292932111E+08 1.7624933486354002E+05
1.2319775292932111E+08 1.8160297659761523E+05
1.2578975292932111E+08 1.8698335275406862E+05
1.2838175292932111E+08 1.9238989441100252E+05
1.3097375292932111E+08 1.9782245614391286E+05
1.3356575292932111E+08 2.0327969109554472E+05
1.3615775292932111E+08 2.0876037475813588E+05
1.3874975292932111E+08 2.1426446123433518E+05
1.4134175292932111E+08 2.1979166300630561E+05
1.4393375292932111E+08 2.2534120649847473E+05
1.4652575292932111E+08 2.3091263187149266E+05
1.4911775292932111E+08 2.3650534931650077E+05
1.5170975292932111E+08 2.4211862556509365E+05
1.5430175292932111E+08 2.4775119505535209E+05
1.5689375292932111E+08 2.5340326607517418E+05
1.5948575292932111E+08 2.5907402731744980E+05
1.6207775292932111E+08 2.6476640959598933E+05
1.6466975292932111E+08 2.7047437317470979E+05
1.6726175292932111E+08 2.7619967427970434E+05
1.6985375292932111E+08 2.8194274319065030E+05
1.7244575292932111E+08 2.8770277346757223E+05


==> Figs/ca_iter_per_time.txt <==
time	iter
43200	98
84600	66
147000	94
193000	70
252000	80
330000	80
430000	92
561000	92
731000	108
952000	110
1240000	126
1610000	118
2100000	138
2590000	122
3220000	158
3850000	138
4670000	162
5490000	168
6310000	154
7380000	172
7910000	128
8610000	132
9510000	152
10400000	152
11600000	164
12800000	174
13900000	160
15100000	154
16300000	158
17400000	158
19000000	180
20500000	166
22000000	176
23500000	170
25100000	162
25900000	126
27400000	160
29000000	160
30500000	162
31100000	124
32600000	160
34200000	168
35700000	176
37200000	162
38700000	152
40700000	168
41700000	118
43000000	140
44700000	150
46300000	152
48000000	150
49700000	140
51400000	162
53000000	142
55200000	176
56300000	118
57700000	152
59500000	140
61400000	170
63200000	162
65100000	152
66900000	152
68700000	158
70600000	152
72400000	170
74300000	170
76100000	152
77900000	152
79800000	152
81600000	162
83500000	140
85300000	152
86400000	130
88200000	152
90100000	142
91900000	152
93800000	140
95600000	140
97400000	140
99300000	170
101000000	140
103000000	162
105000000	142
107000000	152
108000000	142
110000000	170
112000000	160
114000000	152
116000000	152
118000000	150
119000000	118
120000000	142
121000000	142
123000000	142
124000000	152
126000000	142
128000000	142
129000000	152
131000000	142
132000000	140
134000000	154
135000000	114
136000000	130
137000000	140
138000000	142
139000000	142
141000000	142
142000000	140
143000000	142
145000000	140
146000000	140
147000000	158
148000000	118
149000000	120
150000000	142
151000000	142
152000000	140
153000000	118
154000000	140
156000000	140
157000000	128
158000000	140
158000000	110
159000000	126
160000000	126
160000000	100
161000000	120
162000000	126
163000000	150
163000000	108
164000000	114
165000000	126
165000000	104
166000000	110
167000000	146
167000000	120
168000000	142
169000000	118
170000000	150
170000000	102
171000000	122
172000000	118
172000000	118
173000000	124


==> Figs/ca_iter_per_time_old.txt <==
time		iter
4.32E+004	99
8.46E+004	44
1.47E+005	91
1.93E+005	48
2.52E+005	66
3.30E+005	65
4.30E+005	86
5.61E+005	85
7.31E+005	122
9.52E+005	126
1.24E+006	164
1.61E+006	145
2.10E+006	196
2.59E+006	156
3.22E+006	255
3.85E+006	198
4.67E+006	273
5.49E+006	292
6.31E+006	250
7.38E+006	312
7.91E+006	172
8.61E+006	180
9.51E+006	240
1.04E+007	245
1.16E+007	277
1.28E+007	315
1.39E+007	266
1.51E+007	253
1.63E+007	255
1.74E+007	259
1.90E+007	338
2.05E+007	284
2.20E+007	327
2.35E+007	300
2.51E+007	269
2.59E+007	163
2.74E+007	264
2.90E+007	266
3.05E+007	269
3.11E+007	157
3.26E+007	261
3.42E+007	291
3.57E+007	330
3.72E+007	269
3.87E+007	240
4.07E+007	292
4.17E+007	142
4.30E+007	204
4.47E+007	234
4.63E+007	240
4.80E+007	237
4.97E+007	204
5.14E+007	270
5.30E+007	210
5.52E+007	325
5.63E+007	143
5.77E+007	240
5.95E+007	200
6.14E+007	300
6.32E+007	268
6.51E+007	239
6.69E+007	240
6.87E+007	257
7.06E+007	240
7.24E+007	300
7.43E+007	300
7.61E+007	240
7.79E+007	240
7.98E+007	240
8.16E+007	269
8.35E+007	204
8.53E+007	240
8.64E+007	174
8.82E+007	240
9.01E+007	210
9.19E+007	240
9.38E+007	199
9.56E+007	204
9.74E+007	205
9.93E+007	300
1.01E+008	205
1.03E+008	270
1.05E+008	209
1.07E+008	240
1.08E+008	206
1.10E+008	300
1.12E+008	264
1.14E+008	240
1.16E+008	240
1.18E+008	234
1.19E+008	144
1.20E+008	206
1.21E+008	209
1.23E+008	209
1.24E+008	239
1.26E+008	206
1.28E+008	210
1.29E+008	240
1.31E+008	210
1.32E+008	205
1.34E+008	246
1.35E+008	133
1.36E+008	179
1.37E+008	204
1.38E+008	206
1.39E+008	207
1.41E+008	209
1.42E+008	199
1.43E+008	207
1.45E+008	200
1.46E+008	202
1.47E+008	255
1.48E+008	145
1.49E+008	146
1.50E+008	206
1.51E+008	210
1.52E+008	202
1.53E+008	141
1.54E+008	200
1.56E+008	201
1.57E+008	169
1.58E+008	201
1.58E+008	125
1.59E+008	165
1.60E+008	166
1.60E+008	102
1.61E+008	148
1.62E+008	162
1.63E+008	236
1.63E+008	120
1.64E+008	130
1.65E+008	167
1.65E+008	114
1.66E+008	126
1.67E+008	220
1.67E+008	148
1.68E+008	211
1.69E+008	145
1.70E+008	237
1.70E+008	106
1.71E+008	151
1.72E+008	145
1.72E+008	141
1.73E+008	159


==> Figs/cell_nb_bo.txt <==
time			rate
4.3200000000000000E+04 4.5740000000000000E+03
8.4608527997545287E+04 4.5740000000000000E+03
1.4700648275293956E+05 4.5740000000000000E+03
1.9302541472538142E+05 4.5810000000000000E+03
2.5225002628955586E+05 4.5810000000000000E+03
3.3074202132298262E+05 4.5950000000000000E+03
4.3064308647292864E+05 4.5950000000000000E+03
5.6195299956136732E+05 4.5950000000000000E+03
7.3115588657633751E+05 4.6160000000000000E+03
9.5261963969579875E+05 4.6160000000000000E+03
1.2411225187510983E+06 4.6370000000000000E+03
1.6118762615229879E+06 4.6370000000000000E+03
2.1038762615229879E+06 4.6650000000000000E+03
2.5958762615229879E+06 4.6650000000000000E+03
3.2278762615229879E+06 4.7070000000000000E+03
3.8518762615229879E+06 4.7490000000000000E+03
4.6738762615229879E+06 4.7490000000000000E+03
5.4958762615229879E+06 4.8050000000000000E+03
6.3178762615229879E+06 4.8050000000000000E+03
7.3898762615229879E+06 4.8540000000000000E+03
7.9118762615229879E+06 4.8540000000000000E+03
8.6138762615229879E+06 4.8750000000000000E+03
9.5158762615229879E+06 4.8750000000000000E+03
1.0411876261522988E+07 5.0640000000000000E+03
1.1643876261522988E+07 5.1480000000000000E+03
1.2875876261522988E+07 5.1480000000000000E+03
1.3907876261522988E+07 5.1550000000000000E+03
1.5139876261522988E+07 5.1550000000000000E+03
1.6371876261522988E+07 5.1760000000000000E+03
1.7403876261522988E+07 5.1760000000000000E+03
1.9035876261522988E+07 5.1550000000000000E+03
2.0579876261522986E+07 5.5400000000000000E+03
2.1875876261522986E+07 5.5610000000000000E+03
2.3503876261522986E+07 5.5610000000000000E+03
2.5131876261522986E+07 5.6940000000000000E+03
2.5920000000000000E+07 5.7710000000000000E+03
2.7366000000000000E+07 5.7220000000000000E+03
2.9076000000000000E+07 5.8690000000000000E+03
3.0672000000000000E+07 5.8270000000000000E+03
3.1104000000000000E+07 5.9040000000000000E+03
3.2832000000000000E+07 5.9740000000000000E+03
3.4128000000000000E+07 6.0160000000000000E+03
3.5856000000000000E+07 6.0790000000000000E+03
3.7152000000000000E+07 6.1000000000000000E+03
3.8880000000000000E+07 6.2610000000000000E+03
4.0608000000000000E+07 6.2120000000000000E+03
4.1904000000000000E+07 6.3310000000000000E+03
4.3200000000000000E+07 6.3240000000000000E+03
4.4928000000000000E+07 6.4640000000000000E+03
4.6224000000000000E+07 6.3100000000000000E+03
4.8384000000000000E+07 6.6600000000000000E+03
4.9680000000000000E+07 6.6670000000000000E+03
5.1408000000000000E+07 6.7300000000000000E+03
5.3136000000000000E+07 6.8070000000000000E+03
5.5296000000000000E+07 6.8350000000000000E+03
5.6592000000000000E+07 6.9330000000000000E+03
5.7888000000000000E+07 7.0590000000000000E+03
5.9616000000000000E+07 7.0450000000000000E+03
6.1344000000000000E+07 7.1570000000000000E+03
6.3072000000000000E+07 7.2550000000000000E+03
6.5232000000000000E+07 7.3110000000000000E+03
6.6960000000000000E+07 7.4230000000000000E+03
6.8688000000000000E+07 7.4720000000000000E+03
7.0848000000000000E+07 7.5840000000000000E+03
7.2576000000000000E+07 7.4160000000000000E+03
7.4304000000000000E+07 7.6540000000000000E+03
7.6032000000000000E+07 7.7380000000000000E+03
7.7760000000000000E+07 7.7730000000000000E+03
7.9920000000000000E+07 7.8570000000000000E+03
8.1648000000000000E+07 7.8850000000000000E+03
8.3376000000000000E+07 7.9620000000000000E+03
8.5536000000000000E+07 7.9480000000000000E+03
8.6832000000000000E+07 8.0810000000000000E+03
8.8128000000000000E+07 8.1020000000000000E+03
9.0288000000000000E+07 8.2000000000000000E+03
9.2016000000000000E+07 8.2630000000000000E+03
9.3744000000000000E+07 7.9480000000000000E+03
9.5604000000000000E+07 8.1650000000000000E+03
9.7200000000000000E+07 8.4730000000000000E+03
9.9360000000000000E+07 8.5920000000000000E+03
1.0108800000000000E+08 8.5080000000000000E+03
1.0324800000000000E+08 8.7180000000000000E+03
1.0540800000000000E+08 8.8370000000000000E+03
1.0713600000000000E+08 8.7670000000000000E+03
1.0843200000000000E+08 8.9630000000000000E+03
1.1016000000000000E+08 8.9700000000000000E+03
1.1232000000000000E+08 9.0890000000000000E+03
1.1404800000000000E+08 9.1730000000000000E+03
1.1620800000000000E+08 8.5220000000000000E+03
1.1836800000000000E+08 9.2990000000000000E+03
1.1923200000000000E+08 9.2640000000000000E+03
1.2009600000000000E+08 9.2990000000000000E+03
1.2139200000000000E+08 9.4040000000000000E+03
1.2312000000000000E+08 9.3200000000000000E+03
1.2441600000000000E+08 9.5720000000000000E+03
1.2614400000000000E+08 9.2430000000000000E+03
1.2830400000000000E+08 8.8650000000000000E+03
1.2900000000000000E+08 6.9960000000000000E+03
1.3132800000000000E+08 5.1200000000000000E+03
1.3219200000000000E+08 5.4420000000000000E+03
1.3435200000000000E+08 8.6200000000000000E+03
1.3521600000000000E+08 9.1240000000000000E+03
1.3608000000000000E+08 9.2780000000000000E+03
1.3737600000000000E+08 9.6770000000000000E+03
1.3824000000000000E+08 9.4740000000000000E+03
1.3910400000000000E+08 1.0020000000000000E+04
1.4126400000000000E+08 1.0132000000000000E+04
1.4212800000000000E+08 9.9010000000000000E+03
1.4342400000000000E+08 1.0104000000000000E+04
1.4515200000000000E+08 9.9570000000000000E+03
1.4644800000000000E+08 9.8170000000000000E+03
1.4731200000000000E+08 1.0552000000000000E+04
1.4817600000000000E+08 9.6350000000000000E+03
1.4904000000000000E+08 9.6910000000000000E+03
1.5033600000000000E+08 1.0461000000000000E+04
1.5120000000000000E+08 9.3760000000000000E+03
1.5206400000000000E+08 9.9220000000000000E+03
1.5336000000000000E+08 9.3130000000000000E+03
1.5422400000000000E+08 1.0209000000000000E+04
1.5638400000000000E+08 1.0048000000000000E+04
1.5724800000000000E+08 9.9360000000000000E+03
1.5811200000000000E+08 9.5650000000000000E+03
1.5854400000000000E+08 9.5650000000000000E+03
1.5940800000000000E+08 1.0286000000000000E+04
1.6027200000000000E+08 9.8520000000000000E+03
1.6070400000000000E+08 9.5510000000000000E+03
1.6156800000000000E+08 1.0244000000000000E+04
1.6243200000000000E+08 1.0041000000000000E+04
1.6329600000000000E+08 8.7670000000000000E+03
1.6372800000000000E+08 8.7670000000000000E+03
1.6416000000000000E+08 8.6830000000000000E+03
1.6502400000000000E+08 8.6550000000000000E+03
1.6545600000000000E+08 8.6550000000000000E+03
1.6588800000000000E+08 8.0530000000000000E+03
1.6675200000000000E+08 8.9070000000000000E+03
1.6718400000000000E+08 8.9070000000000000E+03
1.6761600000000000E+08 9.2360000000000000E+03
1.6891200000000000E+08 1.0153000000000000E+04
1.6934400000000000E+08 9.6980000000000000E+03
1.6977600000000000E+08 9.6980000000000000E+03
1.7064000000000000E+08 9.5720000000000000E+03
1.7157200000000000E+08 1.0279000000000000E+04
1.7190400000000000E+08 1.0279000000000000E+04
1.7296800000000000E+08 9.8240000000000000E+03


==> Figs/cell_nb_ref.txt <==
time			rate
8.64E+003	3.6480000000000000E+04
1.30E+004	3.6480000000000000E+04
1.86E+004	3.6480000000000000E+04
2.59E+004	3.6480000000000000E+04
3.54E+004	3.6480000000000000E+04
4.77E+004	3.6480000000000000E+04
6.37E+004	3.6480000000000000E+04
8.46E+004	3.6480000000000000E+04
1.12E+005	3.6480000000000000E+04
1.47E+005	3.6480000000000000E+04
1.93E+005	3.6480000000000000E+04
2.52E+005	3.6480000000000000E+04
3.30E+005	3.6480000000000000E+04
4.30E+005	3.6480000000000000E+04
5.61E+005	3.6480000000000000E+04
7.31E+005	3.6480000000000000E+04
9.52E+005	3.6480000000000000E+04
1.24E+006	3.6480000000000000E+04
1.61E+006	3.6480000000000000E+04
2.10E+006	3.6480000000000000E+04
2.59E+006	3.6480000000000000E+04
3.22E+006	3.6480000000000000E+04
3.85E+006	3.6480000000000000E+04
4.67E+006	3.6480000000000000E+04
5.49E+006	3.6480000000000000E+04
6.31E+006	3.6480000000000000E+04
7.38E+006	3.6480000000000000E+04
7.91E+006	3.6480000000000000E+04
8.61E+006	3.6480000000000000E+04
9.51E+006	3.6480000000000000E+04
1.04E+007	3.6480000000000000E+04
1.16E+007	3.6480000000000000E+04
1.28E+007	3.6480000000000000E+04
1.39E+007	3.6480000000000000E+04
1.51E+007	3.6480000000000000E+04
1.63E+007	3.6480000000000000E+04
1.74E+007	3.6480000000000000E+04
1.90E+007	3.6480000000000000E+04
2.05E+007	3.6480000000000000E+04
2.20E+007	3.6480000000000000E+04
2.35E+007	3.6480000000000000E+04
2.51E+007	3.6480000000000000E+04
2.59E+007	3.6480000000000000E+04
2.74E+007	3.6480000000000000E+04
2.90E+007	3.6480000000000000E+04
3.05E+007	3.6480000000000000E+04
3.11E+007	3.6480000000000000E+04
3.26E+007	3.6480000000000000E+04
3.42E+007	3.6480000000000000E+04
3.57E+007	3.6480000000000000E+04
3.72E+007	3.6480000000000000E+04
3.87E+007	3.6480000000000000E+04
4.07E+007	3.6480000000000000E+04
4.17E+007	3.6480000000000000E+04
4.30E+007	3.6480000000000000E+04
4.47E+007	3.6480000000000000E+04
4.63E+007	3.6480000000000000E+04
4.80E+007	3.6480000000000000E+04
4.97E+007	3.6480000000000000E+04
5.14E+007	3.6480000000000000E+04
5.30E+007	3.6480000000000000E+04
5.52E+007	3.6480000000000000E+04
5.63E+007	3.6480000000000000E+04
5.77E+007	3.6480000000000000E+04
5.95E+007	3.6480000000000000E+04
6.14E+007	3.6480000000000000E+04
6.32E+007	3.6480000000000000E+04
6.51E+007	3.6480000000000000E+04
6.69E+007	3.6480000000000000E+04
6.87E+007	3.6480000000000000E+04
7.06E+007	3.6480000000000000E+04
7.24E+007	3.6480000000000000E+04
7.43E+007	3.6480000000000000E+04
7.61E+007	3.6480000000000000E+04
7.79E+007	3.6480000000000000E+04
7.98E+007	3.6480000000000000E+04
8.16E+007	3.6480000000000000E+04
8.35E+007	3.6480000000000000E+04
8.53E+007	3.6480000000000000E+04
8.64E+007	3.6480000000000000E+04
8.82E+007	3.6480000000000000E+04
9.01E+007	3.6480000000000000E+04
9.19E+007	3.6480000000000000E+04
9.38E+007	3.6480000000000000E+04
9.56E+007	3.6480000000000000E+04
9.74E+007	3.6480000000000000E+04
9.93E+007	3.6480000000000000E+04
1.01E+008	3.6480000000000000E+04
1.03E+008	3.6480000000000000E+04
1.05E+008	3.6480000000000000E+04
1.07E+008	3.6480000000000000E+04
1.08E+008	3.6480000000000000E+04
1.10E+008	3.6480000000000000E+04
1.12E+008	3.6480000000000000E+04
1.14E+008	3.6480000000000000E+04
1.16E+008	3.6480000000000000E+04
1.18E+008	3.6480000000000000E+04
1.19E+008	3.6480000000000000E+04
1.20E+008	3.6480000000000000E+04
1.21E+008	3.6480000000000000E+04
1.23E+008	3.6480000000000000E+04
1.24E+008	3.6480000000000000E+04
1.26E+008	3.6480000000000000E+04
1.28E+008	3.6480000000000000E+04
1.29E+008	3.6480000000000000E+04
1.31E+008	3.6480000000000000E+04
1.32E+008	3.6480000000000000E+04
1.34E+008	3.6480000000000000E+04
1.35E+008	3.6480000000000000E+04
1.36E+008	3.6480000000000000E+04
1.37E+008	3.6480000000000000E+04
1.38E+008	3.6480000000000000E+04
1.39E+008	3.6480000000000000E+04
1.41E+008	3.6480000000000000E+04
1.42E+008	3.6480000000000000E+04
1.43E+008	3.6480000000000000E+04
1.45E+008	3.6480000000000000E+04
1.46E+008	3.6480000000000000E+04
1.47E+008	3.6480000000000000E+04
1.48E+008	3.6480000000000000E+04
1.49E+008	3.6480000000000000E+04
1.50E+008	3.6480000000000000E+04
1.51E+008	3.6480000000000000E+04
1.52E+008	3.6480000000000000E+04
1.53E+008	3.6480000000000000E+04
1.54E+008	3.6480000000000000E+04
1.56E+008	3.6480000000000000E+04
1.57E+008	3.6480000000000000E+04
1.58E+008	3.6480000000000000E+04
1.58E+008	3.6480000000000000E+04
1.59E+008	3.6480000000000000E+04
1.60E+008	3.6480000000000000E+04
1.60E+008	3.6480000000000000E+04
1.61E+008	3.6480000000000000E+04
1.62E+008	3.6480000000000000E+04
1.63E+008	3.6480000000000000E+04
1.63E+008	3.6480000000000000E+04
1.64E+008	3.6480000000000000E+04
1.65E+008	3.6480000000000000E+04
1.65E+008	3.6480000000000000E+04
1.66E+008	3.6480000000000000E+04
1.67E+008	3.6480000000000000E+04
1.67E+008	3.6480000000000000E+04
1.68E+008	3.6480000000000000E+04
1.69E+008	3.6480000000000000E+04
1.70E+008	3.6480000000000000E+04
1.70E+008	3.6480000000000000E+04
1.71E+008	3.6480000000000000E+04
1.72E+008	3.6480000000000000E+04
1.72E+008	3.6480000000000000E+04
1.73E+008	3.6480000000000000E+04


==> Figs/estimators-7.txt <==
x    x	iter x	x	space	x x	alg		x	x x	residu
Iter :    1 Res =  1.6870490 res2 =  0.1699681E-01  Relative res =  0.2253680    
Iter :    2 Res =  1.5240254 res2 =  0.3813796E-01 Relative res =  0.3005381    
Iter :    3 Res =  1.4702456 res2 =  0.4022549E-01 Relative res =  0.3974316    
Iter :    4 Res =  1.4083683 res2 =  0.4723783E-01 Relative res =  0.5316820    
Iter :    5 Res =  1.3659854 res2 =  0.4359320E-01 Relative res =  0.4242536    
Iter :    6 Res =  1.3225874 res2 =  0.2097596E-01 Relative res =  0.1889571    
Iter :    7 Res =  1.2645875 res2 =  0.1746127E-01 Relative res =  0.2706524    
Iter :    8 Res =  1.2301294 res2 =  0.1487604E-01 Relative res =  0.2451677    
Iter :    9 Res =  1.1845691 res2 =  0.1332014E-01 Relative res =  0.9770253E-01
Iter :   10 Res =  1.1411654 res2 =  0.1191283E-01 Relative res =  0.9474887E-01
Iter :   11 Res =  1.0901545 res2 =  0.1039758E-01 Relative res =  0.9515730E-01
Iter :   12 Res =  1.0534025 res2 =  0.9130434E-02 Relative res =  0.6427314E-01
Iter :   13 Res =  0.9800258 res2 =  0.8485395E-02 Relative res =  0.5676774E-01
Iter :   14 Res =  0.8916482 res2 =  0.8298088E-02 Relative res =  0.3475532E-01
Iter :   15 Res =  0.8579512 res2 =  0.7908780E-02 Relative res =  0.2926607E-01
Iter :   16 Res =  0.8012987 res2 =  0.7185112E-02 Relative res =  0.2456793E-01
Iter :   17 Res =  0.7546852 res2 =  0.6342273E-02 Relative res =  0.2257502E-01
Iter :   18 Res =  0.7137195 res2 =  0.5497077E-02 Relative res =  0.1865875E-01
Iter :   19 Res =  0.6536198 res2 =  0.4728232E-02 Relative res =  0.1818328E-01
Iter :   20 Res =  0.6007541 res2 =  0.4128115E-02 Relative res =  0.2320733E-01
Iter :   21 Res =  0.5609182 res2 =  0.3782186E-02 Relative res =  0.1388038E-01
Iter :   22 Res =  0.5245874 res2 =  0.3551529E-02 Relative res =  0.1296780E-01
Iter :   23 Res =  0.4845821 res2 =  0.3278082E-02 Relative res =  0.1266110E-01
Iter :   24 Res =  0.4444587 res2 =  0.2975365E-02 Relative res =  0.1145017E-01
Iter :   25 Res =  0.4101548 res2 =  0.2699946E-02 Relative res =  0.4608336E-02
Iter :   26 Res =  0.3902587 res2 =  0.2381056E-02 Relative res =  0.2692873E-02
Iter :   27 Res =  0.3712368 res2 =  0.2154611E-02 Relative res =  0.2515119E-02
Iter :   28 Res =  0.3368549 res2 =  0.1829031E-02 Relative res =  0.2517653E-02
Iter :   29 Res =  0.3003257 res2 =  0.1794339E-02 Relative res =  0.2575769E-02
Iter :   30 Res =  0.2816852 res2 =  0.1612457E-02 Relative res =  0.1532178E-02
Iter :   31 Res =  0.2685472 res2 =  0.1303276E-02 Relative res =  0.1364812E-02
Iter :   32 Res =  0.2512596 res2 =  0.2851144E-03 Relative res =  0.1523322E-02
Iter :   33 Res =  0.2202580 res2 =  0.2553695E-03 Relative res =  0.1274942E-02
Iter :   34 Res =  0.2168547 res2 =  0.1063678E-03 Relative res =  0.1409728E-02
Iter :   35 Res =  0.1901275 res2 =  0.8336482E-04 Relative res =  0.9321609E-03
Iter :   36 Res =  0.1870953 res2 =  0.7200193E-04 Relative res =  0.6629485E-03
Iter :   37 Res =  0.1805426 res2 =  0.6885827E-04 Relative res =  0.5632114E-03
Iter :   38 Res =  0.1755541 res2 =  0.6254880E-04 Relative res =  0.4700690E-03
Iter :   39 Res =  0.1700014 res2 =  0.5162583E-04 Relative res =  0.3988078E-03
Iter :   40 Res =  0.1679075 res2 =  0.4022443E-04 Relative res =  0.3679077E-03
Iter :   41 Res =  0.1666605 res2 =  0.3021786E-04 Relative res =  0.3254806E-03
Iter :   42 Res =  0.1657025 res2 =  0.2235618E-04 Relative res =  0.2616235E-03
Iter :   43 Res =  0.1632846 res2 =  0.1704133E-04 Relative res =  0.2149091E-03
Iter :   44 Res =  0.1624942 res2 =  0.1430493E-04 Relative res =  0.1383395E-03
Iter :   45 Res =  0.1594332 res2 =  0.1261336E-04 Relative res =  0.1465298E-03
Iter :   46 Res =  0.1572245 res2 =  0.1074582E-04 Relative res =  0.1229254E-03
Iter :   47 Res =  0.1553527 res2 =  0.8852795E-05 Relative res =  0.1075487E-03
Iter :   48 Res =  0.1529546 res2 =  0.7289707E-05 Relative res =  0.1141069E-03
Iter :   49 Res =  0.1518521 res2 =  0.5669429E-05 Relative res =  0.1065272E-03
Iter :   50 Res =  0.1480125 res2 =  0.4480567E-05 Relative res =  0.3168863E-04
Iter :   51 Res =  0.1457466 res2 =  0.3538118E-05 Relative res =  0.3144014E-04
Iter :   52 Res =  0.1441285 res2 =  0.2872493E-05 Relative res =  0.2791299E-04
Iter :   53 Res =  0.1427569 res2 =  0.2303014E-05 Relative res =  0.7979147E-04
Iter :   54 Res =  0.1401454 res2 =  0.1768726E-05 Relative res =  0.2245373E-04
Iter :   55 Res =  0.1394458 res2 =  0.1374228E-05 Relative res =  0.1728464E-04
Iter :   56 Res =  0.1365874 res2 =  0.8119708E-06 Relative res =  0.1532677E-04
Iter :   57 Res =  0.1350369 res2 =  0.4539391E-06 Relative res =  0.1298437E-04
Iter :   58 Res =  0.1327468 res2 =  0.1826830E-06 Relative res =  0.3912135E-04
Iter :   59 Res =  0.1319584 res2 =  0.1330204E-06 Relative res =  0.1800732E-04
Iter :   60 Res =  0.1296295 res2 =  0.1184339E-06 Relative res =  0.5051164E-05
Iter :   61 Res =  0.1271378 res2 =  0.1038360E-06 Relative res =  0.1862711E-05
Iter :   62 Res =  0.1247888 res2 =  0.6383540E-07 Relative res =  0.2320510E-05
Iter :   63 Res =  0.1230582 res2 =  0.5522699E-07 Relative res =  0.1625478E-05
Iter :   64 Res =  0.1211870 res2 =  0.3630958E-07 Relative res =  0.1987333E-05
Iter :   65 Res =  0.1186958 res2 =  0.2821089E-07 Relative res =  0.8689240E-06
Iter :   66 Res =  0.1160025 res2 =  0.1735455E-07 Relative res =  0.4395007E-06
Iter :   67 Res =  0.1137488 res2 =  0.4168176E-08 Relative res =  0.3172071E-06
Iter :   68 Res =  0.1120732 res2 =  0.2727096E-08 Relative res =  0.2209649E-06
Iter :   69 Res =  0.1107280 res2 =  0.2709271E-08 Relative res =  0.1590477E-06
Iter :   70 Res =  0.1086254 res2 =  0.2538648E-08 Relative res =  0.1353560E-06
Iter :   71 Res =  0.1052471 res2 =  0.1445816E-08 Relative res =  0.1059376E-06
Iter :   72 Res =  0.1008538 res2 =  0.9710119E-09 Relative res =  0.6844684E-07


==> Figs/estimators.txt <==
x1    x2	iter x3	x4	space	x5 x6	alg		x7	x8 x9	residu
Iter :    1 Res =  1.6870490 res2 =  0.1699681E-01  Relative res =  0.2253680    
Iter :    2 Res =  1.5240254 res2 =  0.3813796E-01 Relative res =  0.3005381    
Iter :    3 Res =  1.4702456 res2 =  0.4022549E-01 Relative res =  0.3974316    
Iter :    4 Res =  1.4083683 res2 =  0.4723783E-01 Relative res =  0.5316820    
Iter :    5 Res =  1.3659854 res2 =  0.4359320E-01 Relative res =  0.4242536    
Iter :    6 Res =  1.3225874 res2 =  0.2097596E-01 Relative res =  0.1889571    
Iter :    7 Res =  1.2645875 res2 =  0.1746127E-01 Relative res =  0.2706524    
Iter :    8 Res =  1.2301294 res2 =  0.1487604E-01 Relative res =  0.2451677    
Iter :    9 Res =  1.1845691 res2 =  0.1332014E-01 Relative res =  0.9770253E-01
Iter :   10 Res =  1.1411654 res2 =  0.1191283E-01 Relative res =  0.9474887E-01
Iter :   11 Res =  1.0901545 res2 =  0.1039758E-01 Relative res =  0.9515730E-01
Iter :   12 Res =  1.0534025 res2 =  0.9130434E-02 Relative res =  0.6427314E-01
Iter :   13 Res =  0.9800258 res2 =  0.8485395E-02 Relative res =  0.5676774E-01
Iter :   14 Res =  0.8916482 res2 =  0.8298088E-02 Relative res =  0.3475532E-01
Iter :   15 Res =  0.8579512 res2 =  0.7908780E-02 Relative res =  0.2926607E-01
Iter :   16 Res =  0.8012987 res2 =  0.7185112E-02 Relative res =  0.2456793E-01
Iter :   17 Res =  0.7546852 res2 =  0.6342273E-02 Relative res =  0.2257502E-01
Iter :   18 Res =  0.7137195 res2 =  0.5497077E-02 Relative res =  0.1865875E-01
Iter :   19 Res =  0.6536198 res2 =  0.4728232E-02 Relative res =  0.1818328E-01
Iter :   20 Res =  0.6007541 res2 =  0.4128115E-02 Relative res =  0.2320733E-01
Iter :   21 Res =  0.5609182 res2 =  0.3782186E-02 Relative res =  0.1388038E-01
Iter :   22 Res =  0.5245874 res2 =  0.3551529E-02 Relative res =  0.1296780E-01
Iter :   23 Res =  0.4845821 res2 =  0.3278082E-02 Relative res =  0.1266110E-01
Iter :   24 Res =  0.4444587 res2 =  0.2975365E-02 Relative res =  0.1145017E-01
Iter :   25 Res =  0.4101548 res2 =  0.2699946E-02 Relative res =  0.4608336E-02
Iter :   26 Res =  0.3902587 res2 =  0.2381056E-02 Relative res =  0.2692873E-02
Iter :   27 Res =  0.3712368 res2 =  0.2154611E-02 Relative res =  0.2515119E-02
Iter :   28 Res =  0.3368549 res2 =  0.1829031E-02 Relative res =  0.2517653E-02
Iter :   29 Res =  0.3003257 res2 =  0.1794339E-02 Relative res =  0.2575769E-02
Iter :   30 Res =  0.2816852 res2 =  0.1612457E-02 Relative res =  0.1532178E-02
Iter :   31 Res =  0.2685472 res2 =  0.1303276E-02 Relative res =  0.1364812E-02
Iter :   32 Res =  0.2512596 res2 =  0.2851144E-03 Relative res =  0.1523322E-02
Iter :   33 Res =  0.2202580 res2 =  0.2553695E-03 Relative res =  0.1274942E-02
Iter :   34 Res =  0.2168547 res2 =  0.1063678E-03 Relative res =  0.1409728E-02
Iter :   35 Res =  0.1901275 res2 =  0.8336482E-04 Relative res =  0.9321609E-03
Iter :   36 Res =  0.1870953 res2 =  0.7200193E-04 Relative res =  0.6629485E-03
Iter :   37 Res =  0.1805426 res2 =  0.6885827E-04 Relative res =  0.5632114E-03
Iter :   38 Res =  0.1755541 res2 =  0.6254880E-04 Relative res =  0.4700690E-03
Iter :   39 Res =  0.1700014 res2 =  0.5162583E-04 Relative res =  0.3988078E-03
Iter :   40 Res =  0.1679075 res2 =  0.4022443E-04 Relative res =  0.3679077E-03
Iter :   41 Res =  0.1666605 res2 =  0.3021786E-04 Relative res =  0.3254806E-03
Iter :   42 Res =  0.1657025 res2 =  0.2235618E-04 Relative res =  0.2616235E-03
Iter :   43 Res =  0.1632846 res2 =  0.1704133E-04 Relative res =  0.2149091E-03
Iter :   44 Res =  0.1624942 res2 =  0.1430493E-04 Relative res =  0.1383395E-03
Iter :   45 Res =  0.1594332 res2 =  0.1261336E-04 Relative res =  0.1465298E-03
Iter :   46 Res =  0.1572245 res2 =  0.1074582E-04 Relative res =  0.1229254E-03
Iter :   47 Res =  0.1553527 res2 =  0.8852795E-05 Relative res =  0.1075487E-03
Iter :   48 Res =  0.1529546 res2 =  0.7289707E-05 Relative res =  0.1141069E-03
Iter :   49 Res =  0.1518521 res2 =  0.5669429E-05 Relative res =  0.1065272E-03
Iter :   50 Res =  0.1480125 res2 =  0.4480567E-05 Relative res =  0.3168863E-04
Iter :   51 Res =  0.1457466 res2 =  0.3538118E-05 Relative res =  0.3144014E-04
Iter :   52 Res =  0.1441285 res2 =  0.2872493E-05 Relative res =  0.2791299E-04
Iter :   53 Res =  0.1427569 res2 =  0.2303014E-05 Relative res =  0.7979147E-04
Iter :   54 Res =  0.1401454 res2 =  0.1768726E-05 Relative res =  0.2245373E-04
Iter :   55 Res =  0.1394458 res2 =  0.1374228E-05 Relative res =  0.1728464E-04
Iter :   56 Res =  0.1365874 res2 =  0.8119708E-06 Relative res =  0.1532677E-04
Iter :   57 Res =  0.1350369 res2 =  0.4539391E-06 Relative res =  0.1298437E-04
Iter :   58 Res =  0.1327468 res2 =  0.1826830E-06 Relative res =  0.3912135E-04
Iter :   59 Res =  0.1319584 res2 =  0.1330204E-06 Relative res =  0.1800732E-04
Iter :   60 Res =  0.1296295 res2 =  0.1184339E-06 Relative res =  0.5051164E-05
Iter :   61 Res =  0.1271378 res2 =  0.1038360E-06 Relative res =  0.1862711E-05
Iter :   62 Res =  0.1247888 res2 =  0.6383540E-07 Relative res =  0.2320510E-05
Iter :   63 Res =  0.1230582 res2 =  0.5522699E-07 Relative res =  0.1625478E-05
Iter :   64 Res =  0.1211870 res2 =  0.3630958E-07 Relative res =  0.1987333E-05
Iter :   65 Res =  0.1186958 res2 =  0.2821089E-07 Relative res =  0.8689240E-06


==> Figs/estimatorsN.txt <==
iter	space		alg	residu
1	0.4191893		6.08E-002	4.74E-001
2	0.3982741		5.12E-002	3.01E-001
3	0.3832533		4.91E-002	1.20E-001
4	0.3622149		1.89E-002	9.39E-002
5	0.3549753		1.36E-002	8.46E-002
6	0.3413464		1.15E-002	8.06E-002
7	0.3381813		1.06E-002	1.16E-001
8	0.3301206		9.24E-003	4.59E-002
9	0.3181746		8.02E-003	3.63E-002
10	0.2948556		6.84E-003	2.99E-002
11	0.2749723		6.00E-003	6.31E-002
12	0.2596802		5.47E-003	2.34E-002
13	0.2521261		4.79E-003	3.80E-002
14	0.2407335		4.28E-003	4.79E-002
15	0.2333529		3.79E-003	1.98E-002
16	0.2282335		3.31E-003	1.19E-002
17	0.2239786		2.96E-003	9.03E-003
18	0.2236479		2.58E-003	7.89E-003
19	0.2231987		2.77E-003	6.68E-003
20	0.2228727		2.87E-003	5.50E-003
21	0.2224587		2.03E-003	4.44E-003
22	0.221597664		1.60E-003	3.67E-003
23	0.221477074		1.48E-003	2.81E-003
24	0.221372522		1.37E-003	2.34E-003
25	0.221164189		1.16E-003	2.19E-003
26	0.221078435		1.08E-003	1.53E-003
27	0.221052819		1.05E-003	1.33E-003
28	0.221035146		1.04E-003	1.10E-003
29	0.228312135		1.80E-003	1.32E-003
30	0.2209992923		9.99E-004	7.01E-004
31	0.2209850351		9.85E-004	4.80E-004
32	0.2209023857		9.02E-004	3.96E-004
33	0.2203588901		3.59E-004	3.14E-004
34	0.2201836561		1.84E-004	2.59E-004
35	0.2201327501		1.33E-004	2.45E-004
36	0.2201117847		1.12E-004	2.16E-004
37	0.2200853952		8.54E-005	2.18E-004
38	0.2200642886		6.43E-005	1.99E-004
39	0.2200467604		4.68E-005	1.93E-004
40	0.2200359997		3.60E-005	1.93E-004
41	0.2200298885		2.99E-005	1.26E-004
42	0.2200229395		2.29E-005	6.22E-005
43	0.2200183207		1.83E-005	4.46E-005
44	0.220014368		1.44E-005	3.03E-005
45	0.2200109634		1.10E-005	1.97E-005
46	0.2200087322		8.73E-006	1.35E-005
47	0.2200066472		6.65E-006	7.90E-006
48	0.2200076544		7.65E-006	5.49E-006
49	0.2200082418		8.24E-006	4.79E-006
50	0.220004117		4.12E-006	2.35E-006
51	0.2200025525		2.55E-006	1.78E-006
52	0.2200021817		2.18E-006	1.20E-006
53	0.2200018838		1.88E-006	3.81E-006
54	0.2200013553		1.36E-006	1.74E-006
55	0.220001163		1.16E-006	1.4493E-006
56	0.2200009986		9.99E-007	1.261336E-006
57	0.2200009703		9.70E-007	1.074582E-006
58	0.2200008143		8.14E-007	8.91E-007


==> Figs/estime.txt <==
N	error		new		modif		estimate
7290	0.00794636	0.01503161	0.01501887	0.01452683		
28656	0.00542924	0.01049492	0.01048542	0.00990377
113724	0.00380373	0.00726034	0.00725427	0.00698729
450846	0.00257518	0.004906955	0.004900502	0.00470813


==> Figs/estimeAd.txt <==
N	error		new		modif		estimate
7290	0.00794636	0.01503161	0.01501887	0.01452683		
13194	0.00598974	0		0		0.00994236
16758	0.00380373	0		0		0.00592354
24750	0.00276465	0		0		0.00387244


==> Figs/estimeAdM.txt <==
N	error		new		modif		estimate
7290	0.00794636	0.01503161	0.01501887	0.01452683		
14974	0.00584758	0.009845868	0.009779745	0
17262	0.00361257	0.005893988	0.005898148	0
26490	0.00255629	0.003962224	0.00396044	0


==> Figs/index.txt <==
N	error		estimate		new		modif
7290	1		1.8281112358		1.8916346604	1.8900314106
28656	1		1.8241540252		1.9330366681	1.9312868836
113724	1		1.8369574076		1.9087422083	1.9071464063
450846	1		1.8282721984		1.9054803936	1.9029745494


==> Figs/indexAd.txt <==
N	error		estimate		new		modif
7290	1		1.8281112358		1.8916346604	1.8900314106
13194	1		1.659898426		0		0
16758	1		1.557297705		0		0
24750	1		1.400698099		0		0


==> Figs/indexAdM.txt <==
N	error		estimate		new		modif
7290	1		1.8281112358		1.8916346604	1.8900314106
14974	1		0			1.683750881	1.672443211
17262	1		0			1.631522216	1.632673718
26490	1		0			1.549990053	1.549291954


==> Figs/ref_iter_per_time.txt <==
time		iter
4.32E+004	149
8.46E+004	75
1.47E+005	144
1.93E+005	81
2.52E+005	102
3.30E+005	120
4.30E+005	134
5.61E+005	145
7.31E+005	208
9.52E+005	216
1.24E+006	306
1.61E+006	269
2.10E+006	373
2.59E+006	295
3.22E+006	476
3.85E+006	384
4.67E+006	512
5.49E+006	501
6.31E+006	517
7.38E+006	536
7.91E+006	324
8.61E+006	303
9.51E+006	445
1.04E+007	428
1.16E+007	544
1.28E+007	574
1.39E+007	459
1.51E+007	451
1.63E+007	499
1.74E+007	482
1.90E+007	775
2.05E+007	593
2.20E+007	663
2.35E+007	545
2.51E+007	526
2.59E+007	372
2.74E+007	521
2.90E+007	540
3.05E+007	541
3.11E+007	343
3.26E+007	493
3.42E+007	627
3.57E+007	627
3.72E+007	537
3.87E+007	439
4.07E+007	549
4.17E+007	296
4.30E+007	429
4.47E+007	432
4.63E+007	429
4.80E+007	434
4.97E+007	457
5.14E+007	527
5.30E+007	433
5.52E+007	669
5.63E+007	313
5.77E+007	433
5.95E+007	440
6.14E+007	570
6.32E+007	570
6.51E+007	465
6.69E+007	471
6.87E+007	552
7.06E+007	416
7.24E+007	583
7.43E+007	571
7.61E+007	421
7.79E+007	434
7.98E+007	426
8.16E+007	531
8.35E+007	405
8.53E+007	435
8.64E+007	296
8.82E+007	410
9.01E+007	438
9.19E+007	410
9.38E+007	425
9.56E+007	417
9.74E+007	429
9.93E+007	533
1.01E+008	411
1.03E+008	533
1.05E+008	402
1.07E+008	397
1.08E+008	424
1.10E+008	512
1.12E+008	548
1.14E+008	432
1.16E+008	416
1.18E+008	416
1.19E+008	290
1.20E+008	363
1.21E+008	388
1.23E+008	394
1.24E+008	400
1.26E+008	399
1.28E+008	392
1.29E+008	391
1.31E+008	382
1.32E+008	384
1.34E+008	477
1.35E+008	235
1.36E+008	277
1.37E+008	364
1.38E+008	385
1.39E+008	379
1.41E+008	366
1.42E+008	380
1.43E+008	363
1.45E+008	362
1.46E+008	363
1.47E+008	429
1.48E+008	224
1.49E+008	265
1.50E+008	315
1.51E+008	339
1.52E+008	335
1.53E+008	257
1.54E+008	316
1.56E+008	332
1.57E+008	356
1.58E+008	333
1.58E+008	226
1.59E+008	298
1.60E+008	332
1.60E+008	206
1.61E+008	293
1.62E+008	305
1.63E+008	382
1.63E+008	225
1.64E+008	232
1.65E+008	312
1.65E+008	211
1.66E+008	223
1.67E+008	386
1.67E+008	305
1.68E+008	378
1.69E+008	296
1.70E+008	452
1.70E+008	218
1.71E+008	279
1.72E+008	285
1.72E+008	290
1.73E+008	283

